Neural option pricing for rough Bergomi model

The rough Bergomi (rBergomi) model can accurately describe the historical and implied volatilities, and has gained much attention in the past few years. However, there are many hidden unknown parameters or even functions in the model. In this work, we investigate the potential of learning the forward variance curve in the rBergomi model using a neural SDE. To construct an efficient solver for the neural SDE, we propose a novel numerical scheme for simulating the volatility process using the modified summation of exponentials. Using the Wasserstein 1-distance to define the loss function, we show that the learned forward variance curve is capable of calibrating the price process of the underlying asset and the price of the European-style options simultaneously. Several numerical tests are provided to demonstrate its performance.

==> my_figs/NN_training/bm/bm_var.txt <==
3.528104691935328267e-03 4.328419108669774584e-03 6.285895076881252777e-03 1.076768147528416736e-02 1.450279745558410299e-02 1.254824169583128139e-02 1.444841853088246059e-02 1.414570411428706445e-02 1.393926641069994851e-02 1.476046341457669386e-02 1.504855055689845005e-02 1.795709757082439989e-02 1.947917302111838722e-02 1.972252305410404291e-02 2.061024951959489551e-02 2.127759817434343032e-02 2.426575632065864144e-02 2.385543979312703886e-02 2.448157519642884042e-02 2.277338371782539062e-02 1.766740408615723179e-02 1.897464127703795203e-02 2.070351367475696536e-02 1.921918363394408205e-02 2.375869288191929940e-02 2.084996153272176966e-02 2.094147856732466242e-02 2.056711086727299603e-02 2.363266929598991165e-02 2.657138683579048088e-02 2.688128168718431285e-02 2.763760672638865962e-02 2.586203523112843433e-02 2.190044229468058115e-02 2.120461799602827574e-02 2.151731593423623565e-02 2.397789729569167749e-02 2.638265699326049901e-02 2.560800335844459416e-02 2.500339785729392347e-02 2.290629192715974011e-02 2.006625605280178831e-02 1.665371567155176161e-02 2.055526646201534177e-02 1.953596209851203580e-02 1.865981349528966424e-02 1.615422277518981098e-02 1.770920348685363008e-02 1.448140779173772742e-02 1.405592723130979008e-02 1.226499410892243833e-02 1.303879910464096278e-02 1.201718882950321768e-02 9.655924461258392349e-03 9.599560004581082079e-03 1.045622374564191687e-02 1.058925819040825236e-02 1.119420198588781494e-02 9.925557798525887557e-03 9.200075466551611847e-03 7.855154570999708930e-03 7.136048247918626471e-03 5.509755683829718406e-03 2.057190479166364546e-03 2.412042763673870327e-03 1.608480891257346593e-03 1.651915802674742756e-03 7.263512916231944228e-04 2.540948020389678999e-03 2.437057228797401016e-03 9.788761044423272342e-04 7.209102829275058130e-04 1.557891086159095750e-03 9.117605545482093937e-04 1.070772721931113848e-04 1.476697454073737717e-03 3.218291752437501055e-03 4.375991081966332241e-03 4.999096146221077529e-03 4.886765461761586812e-03 7.217065143328299688e-03 5.415412169419925661e-03 4.484087289959005906e-03 7.556574662513453750e-03 4.580070274922253687e-03 7.882919228610874539e-04 1.569267219458213812e-03 1.209417547833512019e-03 9.320876951875731523e-04 1.176815758674700212e-03 3.704618647283408964e-04 2.815352005493195874e-03 3.231901961646916309e-03 5.185180034614341946e-03 5.897912828963145469e-03 7.311059165347041575e-03 7.332059206788682677e-03 1.090380019460035314e-02 1.115762438000759277e-02 1.196160310689699594e-02 1.572790450100950560e-02 1.303238637872461241e-02 1.049141638175314466e-02 1.243020979806916740e-02 1.008396298784084745e-02 1.397120535913943390e-02 1.314396739761993990e-02 1.164905777473842358e-02 1.549494182769919209e-02 1.845597141056803947e-02 2.219108933142117934e-02 2.400317864797195042e-02 2.228072727786254564e-02 2.610085718406061212e-02 2.556485044215785207e-02 2.716976323375064339e-02 2.906426716929813928e-02 2.875424698311647084e-02 2.998240572380863125e-02 3.182681906694168755e-02 3.257967012925294670e-02 3.038086854808455875e-02 3.097734489649667244e-02 3.363011668987073155e-02 3.224098097040799943e-02 3.194171188975265807e-02 3.107140478630938257e-02 3.476993224326806881e-02 3.611452175729294028e-02 3.692944542977515815e-02 3.538961328088452429e-02 3.646811166346815986e-02 3.511944634215340838e-02 3.518310745870210920e-02 3.391141530194434484e-02 3.526428189183734158e-02 3.641746352506722295e-02 3.600086601391123270e-02 3.679287943923452431e-02 3.460675642177351435e-02 3.162424123636230211e-02 3.250302463889137572e-02 3.283637162963643635e-02 3.410643450342065036e-02 3.887272405314853158e-02 4.076168302712936120e-02 3.893603857624104714e-02 4.117007115243274951e-02 3.853825633140970514e-02 3.761508712178028568e-02 3.747860391113102402e-02 4.090528935442976077e-02 3.941577971033288080e-02 3.776290263301484984e-02 3.756599758416398482e-02 3.623904101143977236e-02 3.849231285565278549e-02 3.633244983892593843e-02 3.403751253410373240e-02 3.316187244461486772e-02 3.216580754323025704e-02 3.602487165086423054e-02 3.792371326471575405e-02 3.809881574748613664e-02 3.564794470982580316e-02 3.733667066262889855e-02 3.533623996784977100e-02 3.224669777429454987e-02 3.462275735899915385e-02 3.525664258284885028e-02 3.709836023041048619e-02 3.773581553629652696e-02 3.944947676010190918e-02 3.814742557350161295e-02 3.607893988993268047e-02 3.744212892649593366e-02 3.583530959814824890e-02 3.445621004264784459e-02 3.354514503561315669e-02 3.358010335366327231e-02 3.287211553115630680e-02 3.012221294432027019e-02 2.883497613865448894e-02 2.438816983420563633e-02 2.563863273626001277e-02 2.243451742504651639e-02 2.022575074618961424e-02 2.033008090471156298e-02 1.885095491192893477e-02 2.193698410274240451e-02 1.935127028329550886e-02 1.988537202199387385e-02 1.980680638553888179e-02 1.747061939005648684e-02 1.851717271111999463e-02 1.817408004867549984e-02 1.971766115110283601e-02 2.136466945903029921e-02 2.569114135759167916e-02 2.836419725646446149e-02 2.762583358057957295e-02 2.714707522542772131e-02 2.934639441720194794e-02 3.065692187864714480e-02 3.193718493084232724e-02 2.870327284222065969e-02 2.865462059342278878e-02 2.717855877501141118e-02 2.773840797309788664e-02 2.754210719381196965e-02 2.936246500999715320e-02 2.999690144037975639e-02 3.156955736459771122e-02 3.063671917112582507e-02 2.874782665928932515e-02 2.792772727288422852e-02 2.789368644516134615e-02 2.865198991627150929e-02 3.317060781765321376e-02 3.308609351433192819e-02 3.117420351334637338e-02 3.048223996194759922e-02 2.955504801265541187e-02 3.051801096020233597e-02 2.743641693131308734e-02 2.756294091971375065e-02 2.787595399564450280e-02 2.834031606804505304e-02 2.714568393011432615e-02 2.666984047064231353e-02 2.382171865267725119e-02 2.283507888595286139e-02 2.174935593391942590e-02 2.258145602644227867e-02 2.026909116279845130e-02 2.183148736621843763e-02 2.482045645520117652e-02 2.068048640517411094e-02 2.153300386673031447e-02 2.288681993679080734e-02 2.161194588568634764e-02 2.081740225702875119e-02 2.055164110185483950e-02 1.995605934305138413e-02 1.933803340495713827e-02 1.598602579229718365e-02 1.829068892186342526e-02 2.044992610593706836e-02 1.882319758752866445e-02 1.589034893192363754e-02 1.693247868482915600e-02 1.578090274520302372e-02 1.606480907184458171e-02 1.542615223755439136e-02 1.680922973969476569e-02 1.819872802700677611e-02 1.674753327007960646e-02 1.398080535928949639e-02 1.081492856461933189e-02 1.203568732283374215e-02 9.657968807265684269e-03 8.644336098668308627e-03 7.451708021767292425e-03 7.346573429228200197e-03 3.474013817535186437e-03 3.851571011122843780e-03 4.899353058791255239e-03 5.076197232880577843e-03 4.454424889483634548e-03 4.649225222021201656e-03 5.447317913301462367e-03 9.786759955183847726e-05 3.813957016949550034e-03 4.594143662325403041e-03 3.289326497551362926e-03 2.507419747176160667e-03 3.494903301874537679e-03 3.262695423805804604e-03 7.986735117571845503e-04 3.330312210961454671e-03 3.109230896496509560e-03 5.149576319928109505e-03 3.765476624359327066e-03 6.838230732850923005e-03 7.410918110635482392e-03 8.628605779586384292e-03 6.538099047292474965e-03 8.960389626657877526e-03 1.034002595572745473e-02 1.294371841485745210e-02 1.168754329557429410e-02 1.072548905865271934e-02 1.533332245402060229e-02 1.321329080857750783e-02 1.294139140722086641e-02 1.521517413242625717e-02 1.541062406785596861e-02 1.657653142736255705e-02 1.577763336883680756e-02 1.651774514453184517e-02 1.390469144106121213e-02 1.722095280029758979e-02 1.698462471004045030e-02 1.562426830204674891e-02 1.695703446611057652e-02 1.603559489133346908e-02 1.336707794852796255e-02 1.067364293693285129e-02 1.206118924231311569e-02 1.174204236602058131e-02 1.147463924668370300e-02 1.363012685863622744e-02 1.137647524112274031e-02 9.915119735393090189e-03 9.145360117030539721e-03 9.334063295664687260e-03 9.249720393083528738e-03 8.675946008303713972e-03 8.552693204112419775e-03 8.338082651530069611e-03 6.898873874426484157e-03 5.272887897318329423e-03 5.821920612766208827e-03 4.040090446775152985e-03 1.725379928393445863e-03 1.100795426142059255e-03 7.854613938144274594e-04 5.298908388410846632e-03 3.889507836698379364e-03 5.776029286637368587e-03 7.270405955046632673e-03 4.892516044639159956e-03 6.439021999444359372e-03 4.071260719057723243e-03 1.247083756935758389e-03 3.444470821699677741e-05 3.546225875092436086e-03 2.644356951480606593e-03 4.012378746955039960e-03 6.932771545752956614e-04 1.443741644056722572e-03 5.369700363539472001e-04 8.387051857034175150e-04 3.266859991891658647e-03 4.148705256476841428e-03 4.709416246845859848e-03 5.438803335629230871e-03 5.125395625084502860e-03 3.968352629626746217e-03 3.269043715640398192e-03 4.797331563453284195e-03 7.672914511056441386e-03 4.943850814851498410e-03 6.322749183951374002e-03 7.627336383821412338e-03 8.669715008423634767e-03 1.235585410873693210e-02 1.331180211681790536e-02 1.427111374483380074e-02 1.303039714814677522e-02 1.163348284993210267e-02 1.162594107175956432e-02 9.762244323530957016e-03 9.082314355928433613e-03 9.113678579133543262e-03 8.791822242537097529e-03 9.173129229699896608e-03 9.962828257766797452e-03 1.049829533155473109e-02 1.275431799449474463e-02 1.219343458386215259e-02 1.417968180572131386e-02 1.249641927757404181e-02 1.299533643789593969e-02 1.289634647459575803e-02 1.190867292203384546e-02 1.062204399190798919e-02 1.376329080917489470e-02 1.417709816150283797e-02 1.241674033734127373e-02 1.581295197620578158e-02 1.503839102541565560e-02 1.954951948422003344e-02 2.159453317149124044e-02 2.151727206781086504e-02 2.483070227245477365e-02 2.680172374782307382e-02 2.974539376275024682e-02 2.644912389833512650e-02 2.612066838736045934e-02 2.498608783165512034e-02 2.543143803268542794e-02 2.613830153019982769e-02 2.937124990750189166e-02 2.995492463299761696e-02 3.147790905662086608e-02 2.976206120803619182e-02 2.747985747472104362e-02 2.454670004357268828e-02 2.284159616465022274e-02 2.403890403849619564e-02 2.627069801041698530e-02 2.473737164712681152e-02 2.402478601218223375e-02 2.756186291353629469e-02 2.685089932804875582e-02 2.522185968307302448e-02 2.510400850470976414e-02 2.547411584672844634e-02 2.708941282196115907e-02 2.998248222108793395e-02 2.838188632240788017e-02 2.900011521195129671e-02 2.946704853503868266e-02 2.600160616120041762e-02 2.463260394748203672e-02 2.389095394491983285e-02 2.360683033454536242e-02 2.056684061301381622e-02 1.712766199818142876e-02 1.526865177522237181e-02 1.410420259242652422e-02 1.829340873483881191e-02 1.804596490637179820e-02 1.830617881475920736e-02 1.811827235598807012e-02 1.623218018134303317e-02 2.171153451572214663e-02 2.285015862266251765e-02 2.231034991278099330e-02 2.324404100488651828e-02 2.607785323113903653e-02 2.433992625734544488e-02 2.378618244565318743e-02 2.572839158654215835e-02 2.509875717751050908e-02 2.345558575341091800e-02 2.344500046081219799e-02 2.184387085395020356e-02 2.168735050362688085e-02 2.247780846893559017e-02 2.479664950173541757e-02 2.496851103567864286e-02 2.457992515958709948e-02 2.282825963641243669e-02 2.305847457338688899e-02 2.214364336094490696e-02 2.407286738841236257e-02 2.563812570006741148e-02 2.585890429812118599e-02 2.796816122609121352e-02 2.632766555144185061e-02 2.540140489280463473e-02 2.484321336401972696e-02 2.416540511358783797e-02 2.012331799061824189e-02 2.106104636655183396e-02 2.546392893755294873e-02 2.506532854376001748e-02 2.516653562568334918e-02 2.620157371070415409e-02 2.815923342942169491e-02 2.903761247302599074e-02 2.867493561459034945e-02 2.968056901587542637e-02 2.485566165678793071e-02 2.677667042005422646e-02 2.836290514546957117e-02 3.294014522549863072e-02 3.243717639545555531e-02 3.646998965105507917e-02 3.754889891780407996e-02 3.810023998692519537e-02 3.951969591861897307e-02 3.604195056370994993e-02 3.405316178107894998e-02 3.141488802847580003e-02 3.317972566557563646e-02 3.092253753654649814e-02 2.993053564385857526e-02 2.838772374650488234e-02 2.632884608893934844e-02 2.814637258085745525e-02 2.899500782281325822e-02 2.726981580015635717e-02 3.258105398610622316e-02 2.955439782095981363e-02 2.844813369254464708e-02 2.853954161386511659e-02 2.809852630235077156e-02 3.015839686896872388e-02 3.085828359814693500e-02 2.865771492170618787e-02 2.606167097705374552e-02 2.066922287192658747e-02 2.081707220448741902e-02 2.213417813809742674e-02 2.316264606997740436e-02 2.519872982055213276e-02 2.535443933243383338e-02 2.458897447240929873e-02 2.465745903347320647e-02 2.246476534214160783e-02 2.293319694483068188e-02 2.362809824982780790e-02 2.479063520354845770e-02 2.805590425601744986e-02 3.119143970463435916e-02 3.354975556590973629e-02 3.094689942258021381e-02 2.915637887680035470e-02 2.640645074401437586e-02 2.907087405320337922e-02 3.300812343277541999e-02 3.432823607304358315e-02 3.397659816645152986e-02 3.297921761663187568e-02 3.088327330469577137e-02 3.031471396308134392e-02 2.682937640177008101e-02 2.727458776366672305e-02 2.910074619975031723e-02 3.246318263073918325e-02 3.424112534693008608e-02 3.375688942495984335e-02 3.553432993966710446e-02 3.366084501259659217e-02 3.083618960052170524e-02 3.557536341097491256e-02 3.384725880997961622e-02 3.832646692730309196e-02 3.752346881712251975e-02 3.507372768873519980e-02 3.494401547604805008e-02 3.750339382245652942e-02 3.867425623101207466e-02 3.919754712243387479e-02 3.956203669001376322e-02 3.996783037154709450e-02 4.018759593016572179e-02 3.976063583234538262e-02 4.217778313981182525e-02 4.266182279955226669e-02 3.962530045884085639e-02 4.039459130512589036e-02 4.128226349143628710e-02 3.912586888400781254e-02 4.424423821669600659e-02 4.188148101411943297e-02 4.314528853012977033e-02 4.281743138522459829e-02 4.262478867338220789e-02 4.073985243494142316e-02 4.127504192741211775e-02 4.263109349054101938e-02 4.003540190923882136e-02 4.476374954352117796e-02 4.472308118011068812e-02 4.741893202536892615e-02 4.894207880188204685e-02 4.491956543895576914e-02 4.500875629186748550e-02 4.461861689756472377e-02 4.818174260897590405e-02 4.963983192656529209e-02 4.924671712510772514e-02 4.853720173888129152e-02 4.730342863009473486e-02 4.728617283225958201e-02 4.623216441535026033e-02 4.532460059007889508e-02 4.898408141208795974e-02 4.891006996826766096e-02 4.737426515280225570e-02 4.619450551133321564e-02 4.692222313127479560e-02 4.853347614635353247e-02 5.077009999499679932e-02 5.103220801807962365e-02 4.876604825896017903e-02 5.266965646192338368e-02 5.398943992138238029e-02 5.626904483223593018e-02 5.469912978975492723e-02 5.580774904289752952e-02 5.674902435920711058e-02 5.718292349908040556e-02 5.629213699729081199e-02 5.707691499359008463e-02 6.316920110318993697e-02 6.208257732041489591e-02 6.120449140507080998e-02 6.164357346173323510e-02 6.381164670307711007e-02 6.310808648171439827e-02 6.234961541464322660e-02 6.328968118004497934e-02 6.372314412119606253e-02 6.558345712624470691e-02 6.594063531041936821e-02 6.904149400058633146e-02 6.820685635852266615e-02 7.009559334017124999e-02 6.961938704450662541e-02 7.243131287704242249e-02 7.361142816878149531e-02 7.383240697891335635e-02 7.715380660265187818e-02 7.692351085637169628e-02 7.768180598213153543e-02 8.116651837774999101e-02 8.377300388597462566e-02 8.256276371781029466e-02 8.077165174670764003e-02 8.103546902626757031e-02 8.022594540218656867e-02 7.977825827556074556e-02 7.911901231130527568e-02 7.654704429714469238e-02 7.956104109357323151e-02 7.820811962884997859e-02 7.897213754000562136e-02 7.942065540850890004e-02 8.002515486941903788e-02 8.077544910274160606e-02 8.322784148630764378e-02 8.286116308779244155e-02 7.951927702221472938e-02 7.963154306311223674e-02 7.963431314858242238e-02 8.100891122289574642e-02 8.124386031573196942e-02 8.031152746366390649e-02 8.105201234507258823e-02 8.195962042717659657e-02 8.115309134685010084e-02 8.298910088648819849e-02 8.248410763233444964e-02 8.084346403781160484e-02 7.812356695445263344e-02 7.830433096900653311e-02 7.556913648939310446e-02 7.350031671643006415e-02 7.549274199717219413e-02 7.792861902035849719e-02 7.853854629606733806e-02 7.648067531087762716e-02 7.662524932599763805e-02 7.782656444131320905e-02 7.472207808121608674e-02 7.414826910520939951e-02 7.878945765679087887e-02 7.815513640420550245e-02 7.711505517506377083e-02 7.666383786612156193e-02 7.576441366565757340e-02 7.589896488350353354e-02 7.853575662279299596e-02 7.927716462923389829e-02 8.116839622034648094e-02 8.303387804193523847e-02 8.556001474013978647e-02 8.465503655486049384e-02 8.445924426403524088e-02 8.535557498939665144e-02 8.665425084485742224e-02 8.670109705490032515e-02 8.454270759867534013e-02 8.855113902967316764e-02 8.779738598797137694e-02 8.888880993600693781e-02 9.265798162596583509e-02 9.654938779229375878e-02 9.837495478056433595e-02 9.793593566897824954e-02 9.714980980101806107e-02 9.902777294637363226e-02 9.699373096354714507e-02 9.414776397051492773e-02 9.335559080060180925e-02 9.453839613621803362e-02 9.228955776719729998e-02 9.077876637587062314e-02 8.904395155316079113e-02 9.035687890310385717e-02 9.602598791365325737e-02 9.179240587068590584e-02 9.501416267758577838e-02 9.508569882130621376e-02 9.032420811886671119e-02 8.966305460631796009e-02 8.776456165920148988e-02 9.076935479796491291e-02 9.432468870743232481e-02 9.539009429139143348e-02 9.320859482252243089e-02 9.390109371781704684e-02 9.549036635996004108e-02 9.509443178007011277e-02 9.293056134311558636e-02 9.582044174126233549e-02 9.824152772950904555e-02 9.981886623852777307e-02 9.762958948910359369e-02 9.715994643720612944e-02 9.289563961606524256e-02 9.102274816440300564e-02 9.109293851814234677e-02 8.856278284196480999e-02 8.813978881650105790e-02 8.954963152151594608e-02 8.818968183302573760e-02 8.958233514074789849e-02 9.016312934235563847e-02 8.750756395043966795e-02 8.771012692287447066e-02 8.931640969755773318e-02 9.024508508042872190e-02 8.820150390925136918e-02 8.930658525608482778e-02 9.008032694978612698e-02 9.110091242905338227e-02 9.073306144037275589e-02 9.150404096112396690e-02 9.470771305906904025e-02 9.648207494275912177e-02 9.834765302577200274e-02 9.586101425686169297e-02 9.423566617264360346e-02 9.306114741384395594e-02 9.407186404837276916e-02 9.570344713236071665e-02 9.671848233567542641e-02 9.882224254077877357e-02 9.382784175760475187e-02 9.831848505434755137e-02 9.719046798419993249e-02 9.975957258018498808e-02 9.996825956317437201e-02 1.019442634481618343e-01 1.042995213731270909e-01 1.065799139749970120e-01 1.030699416675128904e-01 1.033359185121320717e-01 1.048673229010882446e-01 1.037557489729225013e-01 1.037350503437899085e-01 1.022949828251066007e-01 1.059434961369822570e-01 1.053362883280582474e-01 1.037908986538534778e-01 1.071140952360826043e-01 1.062177046672359848e-01 1.028253415215796690e-01 1.028550569282890709e-01 1.012122450542394525e-01 9.987110415361763471e-02 1.012861155486387832e-01 1.012065820794657983e-01 1.043405715011890000e-01 1.052431775753940590e-01 1.047118016254615924e-01 1.032656006379859964e-01 1.032163763874901774e-01 1.017764089272038402e-01 1.039822213531145789e-01 1.041856159022243183e-01 1.041470571331981620e-01 1.004478746398388828e-01 1.008762079522390470e-01 1.018742412282274135e-01 1.018315387805403122e-01 1.036697656702802034e-01 1.032842579721497678e-01 1.040143684052422801e-01 1.075970235013246484e-01 1.077141966035923687e-01 1.083492827914527695e-01 1.116141293955887348e-01 1.117483977048177729e-01 1.087696857806688122e-01 1.077270782841173863e-01 1.065032238986550750e-01 1.091862173498211602e-01 1.082324206119767152e-01 1.079355214492165593e-01 1.068774309725476906e-01 1.060321737291300415e-01 1.087517351801376708e-01 1.088345368032536120e-01 1.103502785241039508e-01 1.104504467126735945e-01 1.122452485664772598e-01 1.096203078321952712e-01 1.113382526090839625e-01 1.131361369220150320e-01 1.129869641089279314e-01 1.151411622477359203e-01 1.159904888526016586e-01 1.176504180476775768e-01 1.148280739198983547e-01 1.132564662662360055e-01 1.133714053031667918e-01 1.141538394075148205e-01 1.122720041783645956e-01 1.114615960177188225e-01 1.104654912083531115e-01 1.105178756830416109e-01 1.138943357385844707e-01 1.141192677037035780e-01 1.151842475421217121e-01 1.138941369952019556e-01 1.118704521292135795e-01 1.131863542187359212e-01 1.122495837501818194e-01 1.087778257548103894e-01 1.101132511959515003e-01 1.067494077158052251e-01 1.084545794101465233e-01 1.084086598989306149e-01 1.084309511226142914e-01 1.084079533228741732e-01 1.100833094066900608e-01 1.112656756142189202e-01 1.126011161869377164e-01 1.119471909961288064e-01 1.112871207671081858e-01 1.068352321036316610e-01 1.040932540910494142e-01 1.051129405753263718e-01 1.044632013437340051e-01 1.024689653821504870e-01 1.024077617334734486e-01 1.025470448903673254e-01 1.024438950048275482e-01 1.007093417472106900e-01 1.024059827928211486e-01 1.030573217304614903e-01 1.021164554407685277e-01 1.014935612976602120e-01 1.010143957779474355e-01 1.017539981105550356e-01 9.980892653226995648e-02 9.554119003786087916e-02 9.472835905050847050e-02 9.511471245360815507e-02 9.360323187581906512e-02 9.468149714932504180e-02 9.618087783873083274e-02 9.611526034350341419e-02 1.012808536094433054e-01 1.035887543367473296e-01 1.042846780485890273e-01 1.069914557648844605e-01 1.090567419686687134e-01 1.099302386435847267e-01 1.132161692306459522e-01 1.140283128231656118e-01 1.150988531522312980e-01 1.150480427354612645e-01 1.127396746744732253e-01 1.123946658414874955e-01 1.123525417988033709e-01 1.121536328847419495e-01 1.116988473344996957e-01 1.137323246317192282e-01 1.139618752812608243e-01 1.133443727975875920e-01 1.160858927626737119e-01 1.143545869170420060e-01 1.121918348481256295e-01 1.134545868250244061e-01 1.139372624079306173e-01 1.156936430935507631e-01 1.142948821263751330e-01 1.164173267012669488e-01 1.168622807217527954e-01 1.185801205373681333e-01 1.184782119833455577e-01 1.220666705263249996e-01 1.194137472415936069e-01 1.213429600900061411e-01 1.212231707237735878e-01 1.216482168133142111e-01 1.231724458371592085e-01 1.249480061104310813e-01 1.230752090233261653e-01 1.241264902095300382e-01 1.235841498402554112e-01 1.251871436110441604e-01 1.264815064747396856e-01 1.255370121745639778e-01 1.236761951823417416e-01 1.240268279869957829e-01 1.268706677302766650e-01 1.228747555707766503e-01 1.245878541872450646e-01 1.276710289865886361e-01 1.224821798110523330e-01 1.232902443987542035e-01 1.262137097752770165e-01 1.275805893088543808e-01 1.268454995168098454e-01 1.264648764016219618e-01 1.281683347961291297e-01 1.245228875958732107e-01 1.255660469518599665e-01 1.279354201326830809e-01 1.260140333357617493e-01 1.233559076426823803e-01 1.249908938379148265e-01 1.277935884239934372e-01 1.257327118891622408e-01 1.298273591152781514e-01 1.322806024340713871e-01 1.303457101339709212e-01 1.304564152300156932e-01 1.309842899272010697e-01 1.302786567142123209e-01 1.305842055613031516e-01 1.331815790056293247e-01 1.306294283136169576e-01 1.279794002078433190e-01 1.275687350802874043e-01 1.274784670494233940e-01 1.227992174373832845e-01 1.233520831274149548e-01 1.238712370910830390e-01 1.231422745926020329e-01 1.201996306803173598e-01 1.170140891714823994e-01 1.175312344348359433e-01 1.169145719429172531e-01 1.196707388770454072e-01 1.202946910928778396e-01 1.219752718838364586e-01 1.239889353884344320e-01 1.206257819558997774e-01 1.222103552795120729e-01 1.232735670955349833e-01 1.225418695197012658e-01 1.199462189857540967e-01 1.189839887329764284e-01 1.134652785049332646e-01 1.136146144614355591e-01 1.130971815809760639e-01 1.125459802330079501e-01 1.096758814594296361e-01 1.086614035572104064e-01 1.088938629579846995e-01 1.107888401477984536e-01 1.102999532358751866e-01 1.074972635732912712e-01 1.083180271606070111e-01 1.072601399237738534e-01 1.067678443464041699e-01 1.050408050296415402e-01 1.066503125109172778e-01 1.019570184498641563e-01 1.045153406639206667e-01 1.052464428438927430e-01 1.033702577620814467e-01 1.027767914170932134e-01 1.011168190989310128e-01 1.021090237668961370e-01 1.022586337322568123e-01 1.022341697649791770e-01 9.909565053590736750e-02 9.771479248714126653e-02 9.612144827041192718e-02 9.743730045548551488e-02 9.549953517835940708e-02 9.504837185122179399e-02 9.227008121986593481e-02 8.824196091002900477e-02 8.885549246208301888e-02 8.966809872297314132e-02 9.139618870517787763e-02 9.168334772861051751e-02 9.244739862651128737e-02 9.172838982736926383e-02 9.201752346123673321e-02 9.274072202279996791e-02 9.061155175054426414e-02 9.248731221284717252e-02 9.162109630654448333e-02 9.243297976092144930e-02 9.098424275118152660e-02 8.821371965773706914e-02 8.881991616458521921e-02 8.793785035003891248e-02 8.758026461857255918e-02 8.917910941765874733e-02 8.869753439817487650e-02 8.811929338761725905e-02 8.729355174672491502e-02 8.769034954036500351e-02 8.750196493974471412e-02 8.979718682943098329e-02 9.051341498039069955e-02 8.940148962097110852e-02 8.761654184630804365e-02 8.846117149455857975e-02 8.825174343569201774e-02 8.779563678544388683e-02 8.739267689203501777e-02 8.631112972143423212e-02 8.994728498220136426e-02 9.004593312249650761e-02 8.956786592000297309e-02 9.156852661791038683e-02 8.822055520388896732e-02 8.789743666941263189e-02 8.477062717935476832e-02 8.635167322302092496e-02 8.816627346607157356e-02 8.771776902414020471e-02 9.107514574979751198e-02 9.064521456854532366e-02 9.045077610453948480e-02 8.841944554145528268e-02 8.701736285912509139e-02 8.785231755889516547e-02 9.004731086843564825e-02 8.662270042574905793e-02 8.820693046687935746e-02 9.029797958101828947e-02 9.246769169994117910e-02 9.023308106886784863e-02 9.127088147771755811e-02 9.277829041007876198e-02 9.250291075827206388e-02 9.291680017938665215e-02 9.427299110095914425e-02 9.276500816700218588e-02 9.063437718280620281e-02 8.866374216492646509e-02 8.712990282560406641e-02 8.632465176334400137e-02 8.987642776326765226e-02 8.653792615051371373e-02 8.593394772979860707e-02 8.471763487459732511e-02 8.248771022870252101e-02 7.962100522293853733e-02 7.878420920032015717e-02 7.791311688172884720e-02 7.911156543664828178e-02 7.904538593437075711e-02 8.075370845599946779e-02 8.219358952028325838e-02 8.398073832491163848e-02 8.429278610690621454e-02 8.219459973106618689e-02 7.585265018448582308e-02 7.547365090938999710e-02 7.817047708490224012e-02 7.564051042518972479e-02 7.624207817814178390e-02 7.756329536609576913e-02 7.714359641024966241e-02 7.962484560936211597e-02 7.917991928134490709e-02 7.935667032774321172e-02 7.915991451411226454e-02 7.839708200569392438e-02 7.826209749121230963e-02 7.822942132298651985e-02 7.766079228499063458e-02 7.682999103264838425e-02 7.889295595327890098e-02 8.175293847064979413e-02 8.187621457499422162e-02 8.474168555486244481e-02 8.456662261301910177e-02 8.268912886165448450e-02 8.147490551782239632e-02 8.357124633147333670e-02 8.529177123538837779e-02 8.463516864538686568e-02 8.543776425565388632e-02 8.607107484575809986e-02 8.487726188326219501e-02 8.685183527017749372e-02 8.765430468999986513e-02 8.925446964216907086e-02 9.134072863823977650e-02 9.305488501558210890e-02 9.169996067688929164e-02 9.159631989792445250e-02 9.335464115559460874e-02 9.381684437078059713e-02 9.709445898502495897e-02 9.856108460019229189e-02 9.426193553045772444e-02 9.444242322978922688e-02 9.297910537572844081e-02 9.311008212601740164e-02 9.241374365553378656e-02 9.108722747617543913e-02 9.329646067122837616e-02 9.335833318577629880e-02 9.020060279694332162e-02 9.179160389704990597e-02 9.292448360451434353e-02 9.353986615924834991e-02 9.300181801289585104e-02 9.195198228560408360e-02 8.941715897596677620e-02 8.841816250902945207e-02 8.854226876062612495e-02 8.602393450140449760e-02 8.461571245712133649e-02 8.760707148963536861e-02 8.255433500892336851e-02 7.901449223252990373e-02 7.935092067806405469e-02 7.859510047458710680e-02 7.594638297459542498e-02 7.629078455998919428e-02 7.483008097923515844e-02 7.262092403209220726e-02 7.465057584756108755e-02 7.585523955472681101e-02 7.401242275910564772e-02 7.309079380480798527e-02 7.124320068418009411e-02 7.150833671348752474e-02 7.208634713539599503e-02 7.608362608656274451e-02 7.837562693957762783e-02 7.828149475026063842e-02 7.663238031113216164e-02 7.557002357806076598e-02 7.582650752611616585e-02 7.637005065909756307e-02 7.593569139382100319e-02 7.577926903163670347e-02 7.297017800175728541e-02 7.267729646080078876e-02 7.563978838519538894e-02 7.818490465526002631e-02 7.514738598133285929e-02 7.748970690423301333e-02 7.596071199816595287e-02 7.649745746858471751e-02 7.683697405638968692e-02 7.710523962192653014e-02 7.466246970300813302e-02 7.504815336009605653e-02 7.511479192578636443e-02 7.817639892058535211e-02 7.776301789716934254e-02 7.670093288321322422e-02 7.622264172190565401e-02 7.342684919973217761e-02 7.331650649017171228e-02 7.271855157793367941e-02 6.942154355739732496e-02 7.252157193611362407e-02 7.343322263171235542e-02 7.058090512767382918e-02 6.870864683105167015e-02 6.735188663337073056e-02 6.568658515444177060e-02 6.503245273619973066e-02 6.176925788113518667e-02 6.101373954167375185e-02 6.053400532988319205e-02 6.021608798163190224e-02 5.983036007053112865e-02 6.214439463216286236e-02 6.060304852323617625e-02 6.086392799080283383e-02 5.722009779508202554e-02 5.737139873625887038e-02 5.652956216790755439e-02 5.603635779538488487e-02 5.728747186560339405e-02 5.530319820856638424e-02 5.149307092744635078e-02 5.152262536676604360e-02 5.212358293793688951e-02 5.283364040004763507e-02 5.661836418668231979e-02 5.697399047408834710e-02 5.647199424207170054e-02 5.436247839171113455e-02 5.244238290941127811e-02 5.327538107428466535e-02 5.382902706383244085e-02 5.158121645260356491e-02 5.192814424674932483e-02 5.294820332626055948e-02 5.016316642739201276e-02 4.808799509329074462e-02 4.805041150974222880e-02 4.923796640529956581e-02 5.326172704378898115e-02 5.208231983263953563e-02 5.387505927774389330e-02 5.780052329602539812e-02 5.463088224132735954e-02 5.333494665930758188e-02 5.561296304554150943e-02 5.804176581146002628e-02 5.629984224711678809e-02 5.805578348018852752e-02 5.546348374513276197e-02 5.423056511988045419e-02 5.315737207874680903e-02 5.234798116751820940e-02 5.196507942347038805e-02 5.020405702511616941e-02 5.111221775014737623e-02 5.094031380327860431e-02 4.943642062792421438e-02 4.831044119075195847e-02 5.070041480128927719e-02 5.170123413589780559e-02 5.119562712505949797e-02 5.201165654313929382e-02 4.846233942119262950e-02 4.924864581070085429e-02 4.957308270585423365e-02 4.803422234949962510e-02 4.737315686302979306e-02 4.766370577743932885e-02 4.917669283520082618e-02 4.857366472040729188e-02 4.649547183965050540e-02 4.553728139145404863e-02 4.709364843436629477e-02 4.362009852041287550e-02 4.651325430048466186e-02 4.967862558409023854e-02 4.775751113517578278e-02 4.730583017797040241e-02 4.840482727057848072e-02 5.060196872568913790e-02 4.596036904712853810e-02 4.572618730281765437e-02 4.465778496112610824e-02 4.402201476664974189e-02 4.315239885118742763e-02 4.207220993013781329e-02 4.060736191062806061e-02 4.135780671214940585e-02 4.194109068485309816e-02 4.542313630157090304e-02 4.698374511457398262e-02 4.644151952168055347e-02 4.435147277067517241e-02 4.315339371792280276e-02 4.383477840567866213e-02 4.636112422984896980e-02 5.191584252070383793e-02 4.961237457114223842e-02 5.079083254416253551e-02 5.168776255657065583e-02 5.142461462075451767e-02 5.423573471553829600e-02 5.493529907576136934e-02 5.088835517622142257e-02 4.987758129906673388e-02 4.915908298603981902e-02 5.232407194200333622e-02 4.783686815283805238e-02 5.068245797009073711e-02 4.683780845920194197e-02 5.106792048957755487e-02 4.825718961212871472e-02 4.502108107412826354e-02 4.666989931678393322e-02 4.582473857223817032e-02 4.472977742802883988e-02 4.635736639449145047e-02 4.925560161596530956e-02 5.189103630224684016e-02 5.080901986232722739e-02 5.097925106736603956e-02 5.210785313397035823e-02 5.017431711163743840e-02 4.915818129285448590e-02 5.066910674558575134e-02 5.307150978362053240e-02 5.202498630624437931e-02 5.310015304336049985e-02 5.290174331829749360e-02 4.974914537304205714e-02 4.874448889289249853e-02 5.046902289239896949e-02 5.014770051275942164e-02 5.205299041839019786e-02 4.883594610649275025e-02 4.995910360569918995e-02 4.954456211175195524e-02 4.892909696239309408e-02 4.861059602564568594e-02 5.252769393591876640e-02 5.542053606388542414e-02 5.632523661502360918e-02 5.568637294836054769e-02 5.596193137693208919e-02 5.787622632323412286e-02 6.057307496147752712e-02 6.137619005047621756e-02 6.231314213983566580e-02 6.128746922465014985e-02 6.194010614896678507e-02 6.073469083610812808e-02 6.192399037554893737e-02 6.243590571397747424e-02 6.313199847326271541e-02 6.469673240706690087e-02 6.344649509419944544e-02 6.507368708838845439e-02 6.611697010832968957e-02 6.626320940022607797e-02 6.885796871213956116e-02 6.950783862878055774e-02 7.093045134826612974e-02 7.170675973323062391e-02 7.182661573857281045e-02 7.342644298485413723e-02 7.386659454449484574e-02 7.124925703979048675e-02 7.130085415629945633e-02 6.901032981026100632e-02 6.831734092624748567e-02 6.676901970660985286e-02 6.831793764415150516e-02 6.810812331398047315e-02 6.784029746874951916e-02 6.906554894649939713e-02 7.071120559508796422e-02 7.369173637090256634e-02 7.069945709699930469e-02 7.264426287570430185e-02 6.995182072925970607e-02 7.088680707657540880e-02 7.261179367602488277e-02 7.136675539541488533e-02 7.262913927890859989e-02 7.149222144106004428e-02 7.215784497076446757e-02 7.119699597852889583e-02 7.313336810634310514e-02 7.147066599037356360e-02 7.049472062504755221e-02 7.233402200517287384e-02 6.704815056314339383e-02 6.596790451034240110e-02 6.138697036928132678e-02 5.818643473178380932e-02 5.856410429221937941e-02 5.938864780142846800e-02 6.019556616827007045e-02 6.385562326912569420e-02 6.524729350782479398e-02 6.475376145986484755e-02 6.170184633809523006e-02 6.324739010405162898e-02 6.148327690532560952e-02 6.398846358833225334e-02 6.516110363875451950e-02 6.607638482733356466e-02 6.533276266433857282e-02 6.441814337089694920e-02 6.249345988126826096e-02 6.095178596045838781e-02 6.046544952965340197e-02 5.968471964263615676e-02 5.650765826044109458e-02 5.752951062290562190e-02 5.598005398477129413e-02 5.959634183776779670e-02 5.877367335197258152e-02 5.974017243693079821e-02 5.973503007206777682e-02 5.765485758196037258e-02 5.732556996290757989e-02 5.555519488048972498e-02 5.260766525021291773e-02 5.182947731248147699e-02 4.948739518324050263e-02 5.014051713859891957e-02 5.015693690313814679e-02 5.120217573593510013e-02 4.911622054664234460e-02 4.828803783905515762e-02 4.930250676284500533e-02 4.899316909555233995e-02 4.691003231791517764e-02 4.698856829999108198e-02 4.888643392169060575e-02 4.862261041011577828e-02 5.258374159225365913e-02 5.104620030345470572e-02 5.188885547810406784e-02 5.282747695066228322e-02 5.107608559310326812e-02 5.380641134755360239e-02 4.991221406191288790e-02 5.087269814538933344e-02 5.191920003215912127e-02 4.987675054582479256e-02 4.845935999960394175e-02 4.355690056145378880e-02 4.397931252871682684e-02 4.422012580604564591e-02 4.717875776597215548e-02 4.784296232066980598e-02 4.928582491181331821e-02 5.018335893802431530e-02 5.367173445113222752e-02 5.035051933134319924e-02 5.318372629619447928e-02 5.878813189297790731e-02 6.116498073614394515e-02 6.237265984173624711e-02 6.467176796825048479e-02 6.247516088678545937e-02 6.275083924397764634e-02 6.270006803516472993e-02 6.147928450655390509e-02 6.090725945259766599e-02 5.895012485770557975e-02 6.116907996497786965e-02 6.226411616633673041e-02 6.093218187419765369e-02 6.600129079836611345e-02 6.875165975700059384e-02 6.774967529264069865e-02 6.871017336263054998e-02 6.683795826241115123e-02 6.521959766870483177e-02 6.761578342908690364e-02 6.680246925415314618e-02 6.439907354281813878e-02 6.410420473951619624e-02 6.605913449400793724e-02 6.430035461018120124e-02 6.302950555707320657e-02 6.194428399007561453e-02 6.051240620320163383e-02 6.650163192365687870e-02 6.473975680149493539e-02 6.112349318033698242e-02 6.025021623107839480e-02 5.986475823807894253e-02 5.847188089129606164e-02 5.779542994392582872e-02 5.649186742052459548e-02 5.648892542003377398e-02 5.802233512910757313e-02 6.003098055353679741e-02 6.202736401000052274e-02 6.477344911190231758e-02 6.690893313394052910e-02 6.338640087910080156e-02 6.187820955178831295e-02 6.312826433315765762e-02 6.390904972112868010e-02 6.368393465931576625e-02 6.499502471828448591e-02 6.485999100393582961e-02 6.330478272813000462e-02 6.337626819522634847e-02 6.270423670990236953e-02 6.093125363118313820e-02 6.147551714321955463e-02 6.090593594495082724e-02 6.152469113071754730e-02 6.158174887038637968e-02 6.223120940055230227e-02 6.328894910766452719e-02 6.294152540169048460e-02 6.180843477005405762e-02 6.151582587805196761e-02 6.051837196142810515e-02 6.199423552191056508e-02 6.440170590631012770e-02 6.356761890037491980e-02 6.219185611802541258e-02 6.209214158482576768e-02 5.939607002397633007e-02 5.758067242800053026e-02 5.221953074646253079e-02 5.262114777445386221e-02 5.461884536664459583e-02 5.609911894812362465e-02 5.723011456087293697e-02 5.627805179399671121e-02 6.059418892191922867e-02 5.795708688573755762e-02 5.843568006802224435e-02 5.892926718359974697e-02 6.108795351564973858e-02 6.131640461855009799e-02 6.128992508321503413e-02 6.153381493841558747e-02 6.085569642653072819e-02 6.203496051043278642e-02 6.382659203125444491e-02 6.272993577025848255e-02 6.253260086262689421e-02 6.213823875223215693e-02 6.002018424334822078e-02 6.206531302586959509e-02 6.377579394037131977e-02 6.126135463871332926e-02 6.422712135386141052e-02 6.684594564652343585e-02 6.521022198415343807e-02 6.473382160010936193e-02 6.452335732599080720e-02 6.470667614219156871e-02 6.464414104813642759e-02 6.482836527752033895e-02 6.211747987233150192e-02 6.291377612983165002e-02 6.323652320238720703e-02 5.964762559193705765e-02 5.959260618787738661e-02 5.512857340882702795e-02 5.533853281086493353e-02 5.260370284594461515e-02 5.591439092256397098e-02 5.560710200093264138e-02 5.877604912723451147e-02 5.708714051402533768e-02 5.951287614644338447e-02 5.894533703767669552e-02 5.950972879105756452e-02 6.182613516142562021e-02 6.506485512722071096e-02 6.608693605438092922e-02 6.260567716259027304e-02 6.319264727236903467e-02 6.135820418813732469e-02 6.147228992346170234e-02 5.971883637608079581e-02 6.337265913268982920e-02 6.417903574638889053e-02 6.228022469880245549e-02 6.260673459646881600e-02 6.277964516189091237e-02 6.364056898566250453e-02 6.134181021892825408e-02 6.074678151101835927e-02 6.065873695866766391e-02 5.937262786798908065e-02 5.819617800975320637e-02 5.777100391687813030e-02 5.467694092289644009e-02 5.479751599017467639e-02 5.424135389423878628e-02 5.552725900094456629e-02 5.522702854693230939e-02 5.205150549944157629e-02 5.333802070301905257e-02 5.560520635429597180e-02 5.361168706865634265e-02 5.390921937312369988e-02 5.371721096318415878e-02 5.380743757057082632e-02 5.364919412271175470e-02 5.194813275566487892e-02 5.362638113686342412e-02 5.564992930507440400e-02 5.547999303099898638e-02 5.869287240989864984e-02 6.143897948198250719e-02 5.770561318531925582e-02 5.619067652519645073e-02 5.621078946893447864e-02 5.373477559701760053e-02 5.581597405718789068e-02 5.644718030395960706e-02 5.520027308511084307e-02 5.341892972224805691e-02 5.239309602859250348e-02 5.747557364396894963e-02 5.941173787929810574e-02 5.845760169458437405e-02 5.916950468067798397e-02 5.408904143915964358e-02 5.223592483722545171e-02 5.111976107598811825e-02 5.335366018348156741e-02 5.342425366268739595e-02 5.294184573424948886e-02 5.068627847399388708e-02 4.892401627979462569e-02 4.685803789075473208e-02 4.870586192237473522e-02 4.588155852577747301e-02 4.864242003039201401e-02 4.971424915372434084e-02 4.885270688383305804e-02 4.915249006729933978e-02 5.116456378314012537e-02 5.280766343434638993e-02 5.590417208004447303e-02 5.484022280203008914e-02 5.231908511194578726e-02 5.251987211874852013e-02 5.332056974877536631e-02 5.626521560570834496e-02 5.443881175720399063e-02 5.001620309072500603e-02 5.361111469945879782e-02 5.573798057576800913e-02 5.709716666085629805e-02 5.822580248022127258e-02 5.777111057993430943e-02 5.454261148537385695e-02 5.252541691165364679e-02 5.147022214610501301e-02 5.291807955422221654e-02 5.515733602158312543e-02 5.675088663419572410e-02 5.365475303143824731e-02 5.377823963435404697e-02 5.467191214167928942e-02 5.503942360217927571e-02 5.339018716290234307e-02 5.601588651200192781e-02 5.318613824015708258e-02 5.287318572626448221e-02 5.330587368285593514e-02 5.242018145536245927e-02 5.198338730910258276e-02 5.267178022203734822e-02 5.317720156612056048e-02 5.491492665985246713e-02 5.360214515813386399e-02 5.466613277695618611e-02 5.657864962182074936e-02 5.624692257651367489e-02 5.358864001102256469e-02 5.368532925858220117e-02 5.490153177248557892e-02 5.409373973081363363e-02 5.022031480600853276e-02 5.312412586487202937e-02 5.235972028930144240e-02 5.194954703883773728e-02 4.962647943171950154e-02 4.764466108434980973e-02 4.801807930796937046e-02 5.138711381881913565e-02 4.977398628302661526e-02 5.144437166340957990e-02 5.333785248532395967e-02 5.104115132394170667e-02 5.286285207921900819e-02 5.005716259901852455e-02 4.938547315620789996e-02 4.874723635603533251e-02 4.813270679502414801e-02 5.140955404650773136e-02 5.496233127920088085e-02 5.453122517162350968e-02 5.339521045317066616e-02 5.322998838885826395e-02 5.487305742289731725e-02 5.483521321513292607e-02 5.499928152142389420e-02 5.691359771797471767e-02 5.488565340975039286e-02 5.834620553285056743e-02 5.716872071923555232e-02 5.640007390881306149e-02 5.438065019918963267e-02 5.639127394388734893e-02 5.618845965055092873e-02 5.184612975191459777e-02 5.052198117391518833e-02 5.032081875645726121e-02 4.924249620822886836e-02 4.907014252346862671e-02 4.468834649698894684e-02 4.272107410541058775e-02 4.289230401387158359e-02 4.238764115110254388e-02 4.316923714326457301e-02 4.074953689044396449e-02 4.356174643322598822e-02 4.677122349294796089e-02 4.385379399359597141e-02 3.954755440845480335e-02 3.861094459307561760e-02 3.838546871060414395e-02 3.707093332999458757e-02 3.836504038276010442e-02 3.802255329245567833e-02 3.794473588074324943e-02 3.669160737925252630e-02 3.980760443561932177e-02 4.082167397514999824e-02 3.913168276914832239e-02 4.048287042440845002e-02 4.246959317525472039e-02 3.838544887560080970e-02 3.830921287524200608e-02 3.946704915512842110e-02 4.285179003007663634e-02 4.139309733751578291e-02 3.999482503007839584e-02 4.059234423121826918e-02 4.279680461303245198e-02 4.284590346031721259e-02 4.451761559528045337e-02 4.640180277302668327e-02 4.660822827595009765e-02 4.871100907327022972e-02 4.821771116276533931e-02 4.700172614395254495e-02 4.868099103829892638e-02 5.141748122897570744e-02 4.829492203106409282e-02 5.017546250297850313e-02 5.149534791318317872e-02 5.106931357832340118e-02 4.987057483327880791e-02 5.038320862065809314e-02 4.946161996525558213e-02 5.026359228104838178e-02 5.220593361069716248e-02 4.935329988912310478e-02 4.437641666046084760e-02 4.098447759443250848e-02 4.070086431612560118e-02 3.703399359249424233e-02 3.632258656104627587e-02 3.727715910185273179e-02 3.634439995308877402e-02 3.653318496591114600e-02 3.849942133340256145e-02 4.029606527626659190e-02 3.869196179878556241e-02 4.238502576211490569e-02 4.117675228122953668e-02 4.443591948672641345e-02 4.867827237653128691e-02 5.235596558404828627e-02 4.842243764017880453e-02 4.881490557006588904e-02 4.864173920973505205e-02 4.580322911791315232e-02 4.393486962091370379e-02 4.671788015972214159e-02 4.497986747408461855e-02 4.461150494467752692e-02 4.529486113986928852e-02 4.524627931159373034e-02 4.268665527033768670e-02 4.445858823441959512e-02 4.365681687621135454e-02 4.367613134927716967e-02 4.727046058006841023e-02 4.887496692353002908e-02 4.848853981706263694e-02 4.589385563887685843e-02 4.389119360418339971e-02 4.269676859537654967e-02 4.432731991764946727e-02 4.072489193603239660e-02 4.029441100075317056e-02 4.230714204411026996e-02 4.267295200582417458e-02 4.088045515511185696e-02 4.086522015847553896e-02 3.909149078531001797e-02 3.688410287038571683e-02 3.608304150118830239e-02 3.779844674728208981e-02 3.752753742090212535e-02 3.743720570902446532e-02 3.371851304132120891e-02 3.697115691697486911e-02 3.724080181916357424e-02 3.840898891275341259e-02 3.773877767236141767e-02 4.261390639076013259e-02 4.038405727177957205e-02 4.035656029710850412e-02 4.404596262436459575e-02 4.476818889384432537e-02 4.355026421053527497e-02 4.673315996145133849e-02 4.672671552856502708e-02 4.884166282416808891e-02 4.995363288792602219e-02 4.990015612257674843e-02 4.953325561541359334e-02 5.047474061177904814e-02 4.992914783271851925e-02 4.829319261820890635e-02 4.885102116841538722e-02 4.598788565351680235e-02 4.306345731195596049e-02 4.392086144312761647e-02 4.519654255607478271e-02 4.852488852640712835e-02 4.877802718968590745e-02 4.950490274991801304e-02 4.794680030965203094e-02 5.096612352178862826e-02 5.152090630527484533e-02 4.958341751905255557e-02 5.104413171016847217e-02 5.256885478362369191e-02 5.546273545313530617e-02 5.022158776109882788e-02 5.171653411722958865e-02 5.431722778166626908e-02 5.592492858972930581e-02 5.747351875070291771e-02 5.801229830760539635e-02 5.636155384343036895e-02 5.695820018142203761e-02 5.880384681141569148e-02 6.170652380779774460e-02 6.166280909135800348e-02 6.157773094329842267e-02 5.851586624124077013e-02 5.833097077030115207e-02 5.852898739286930413e-02 6.063029506604428187e-02 6.124220021624106336e-02 6.211914913231027235e-02 6.285947746133767333e-02 6.477798824661884503e-02 6.370132904006649277e-02 6.398621987508523734e-02 6.438692683509521231e-02 6.781501906719319961e-02 6.682773089214347206e-02 6.585370024018270818e-02 6.753195904586713205e-02 6.555171627810874035e-02 6.828123273827360618e-02 6.832497255585176510e-02 6.886738723563209930e-02 7.150173681324369090e-02 7.112233158908369546e-02 6.771719128460011727e-02 6.758192282446627563e-02 6.850796633268438351e-02 6.761391801891303288e-02 6.740247802797871834e-02 6.734695376472771278e-02 6.819803819027060732e-02 6.535408707168567644e-02 6.444136034472409957e-02 6.549870166259508242e-02 6.571470933615700116e-02 6.719644274456514077e-02 6.841302504472812629e-02 6.969447649310851756e-02 7.196309968055297768e-02 7.040854575301706830e-02 7.099062867956311418e-02 6.988237352290957438e-02 7.122262531836416610e-02 7.134335030714884784e-02 7.276543150073107313e-02 7.132609515965640523e-02 7.182293377306647741e-02 7.328468094496924656e-02 7.656808740258881640e-02 7.601675430390726629e-02 7.743352440858347618e-02 7.746508284282546675e-02 7.844854305885251566e-02 7.654016389705498025e-02 7.545187439233896898e-02 7.455745021742930800e-02 7.578969246407626925e-02 7.485711237697588449e-02 7.142744915962380425e-02 7.309182122792393099e-02 7.274714294946554860e-02 7.604557689829981315e-02 7.324845271404874236e-02 7.404427691123043054e-02 7.247911914954648094e-02 7.592557565097912686e-02 7.233049687672732375e-02 7.304423993277851801e-02 7.195292528583846492e-02 7.165128887317327722e-02 7.216223044554881394e-02 6.879064584023020235e-02 7.208673825296256499e-02 7.148931093297854200e-02 6.966801958851860654e-02 6.972773183179134526e-02 6.996407340052453183e-02 7.024944882467146212e-02 7.270472166549227233e-02 7.262846689730240168e-02 7.160303185035760132e-02 7.146583339539627766e-02 7.201038559768643821e-02 7.298983564243248512e-02 7.354842898098923332e-02 7.103294054599715301e-02 7.520621050483823622e-02 7.512606759174268733e-02 7.578157742633552518e-02 7.286996152266184135e-02 7.275897707177424178e-02 6.978912587437433035e-02 7.403690591046545311e-02 7.311773610079734531e-02 7.255762038072198494e-02 6.977655244657410272e-02 7.305924966422015776e-02 7.336932128045681178e-02 7.323720075688382181e-02 7.422879174597424301e-02 7.179563631848835670e-02 7.247300068937914674e-02 6.840347560133683280e-02 6.629511978345899170e-02 6.439345238945139160e-02 6.327485442666962168e-02 6.540224560872071047e-02 6.626443828374221912e-02 6.511893555002778999e-02 6.376382148285235363e-02 6.114945379268983683e-02 6.208433581194165024e-02 6.380464258179097126e-02 6.208643419621991122e-02 6.370568734830013569e-02 6.195906367615931082e-02 5.955959132332923345e-02 5.864728525167512557e-02 5.936244331561232185e-02 5.928027886332456337e-02 5.809334702411808604e-02 5.807297598669394073e-02 5.367638330935295410e-02 5.565772517060725566e-02 5.766306234534683550e-02 5.961685311881748800e-02 6.079601296390792220e-02 6.515387600429774217e-02 6.641317685817810235e-02 6.771974626203387804e-02 6.756271821168552405e-02 6.672711704527335697e-02 6.920754971808890099e-02 6.740744123256076081e-02 6.380295677297966039e-02 6.421952697916964714e-02 6.107078450421850324e-02 6.067280551540812916e-02 5.669534167821734666e-02 5.446077474684096753e-02 5.758858401652049847e-02 5.755132927519778646e-02 5.544267932538963356e-02 5.538158616330839806e-02 5.545535322499853259e-02 5.291582372436992587e-02 5.433553208866213208e-02 5.430050086210569393e-02 5.365324933288745379e-02 5.432083125359458281e-02 5.436108946134966119e-02 5.281104293490131857e-02 5.194536769190133407e-02 5.356280275586040168e-02 5.577105072745892206e-02 5.734925508797222155e-02 5.734675817639525025e-02 5.766663775190933316e-02 5.933055273834358240e-02 6.052685364337655194e-02 6.356693221376068237e-02 6.273122480732602757e-02 6.281126225802929897e-02 6.533083694483983461e-02 6.527359593646427094e-02 6.258835191544356857e-02 6.406822362137408466e-02 6.143794828993213997e-02 6.208486323489898623e-02 6.168920689919925315e-02 6.149370529435488342e-02 5.869065846234439165e-02 5.837379076877333151e-02 6.065759360718102344e-02 6.327953434806345145e-02


==> my_figs/NN_training/fbm/fbm_var.txt <==
6.605921619380614174e-02 1.646697836944984242e-02 3.648116076650434469e-02 1.373591976646201633e-02 4.428709970879105007e-02 5.336272412589337238e-02 1.275465795367793954e-02 4.538209123516078608e-02 7.769775192120808444e-03 3.632620425704154860e-02 1.171547410590271232e-01 6.709234969762296191e-03 1.317738462925755784e-02 2.905977807730661389e-02 2.365759467051312820e-03 4.605164034848978870e-03 3.741531748744561514e-02 5.387491894327206543e-02 1.851081765843287305e-02 3.097282388228248667e-02 2.421149128734712344e-02 1.933692020827775318e-02 5.087446010703901289e-02 1.175435007979472139e-02 2.673941072187723325e-02 1.098286937147377462e-02 2.756819364995436589e-02 1.810683852971180577e-02 4.588753318945459903e-02 3.978544747386784930e-02 2.038223620593898611e-02 1.312105928282885081e-01 1.575557562987923640e-02 2.367576689426161007e-02 5.442599014591146395e-02 4.557117335524844132e-02 6.298105133613472739e-02 1.951320282944011761e-02 1.983989575611212058e-02 6.945345721237807662e-03 8.338532098740196463e-02 8.865827826170272208e-02 9.676764825856060126e-02 8.805059604253023808e-02 1.411863673026269306e-01 7.432846680666632677e-02 8.503564717212402924e-02 4.819789889421954160e-02 4.410188512616060319e-02 7.417988885599996474e-02 2.588674974685015173e-02 4.350768472336332543e-02 6.579491715042322386e-02 1.040961673432526935e-01 8.925483865593664135e-02 9.837595779081426128e-02 3.290724485751139045e-02 4.553728653526613324e-02 1.329218314812329049e-01 1.620477853300249585e-02 3.627958370742750960e-02 5.378460099349903489e-02 2.836826530997059448e-02 1.541141038303640159e-02 9.108167959535878877e-02 6.872418560405896271e-02 5.394984812221301912e-02 7.842868351700049701e-02 8.600972331629376522e-02 1.223546846009089945e-01 9.484467102640677105e-02 5.506847891790259825e-02 8.581254718929361147e-02 1.136619584935063543e-01 6.001613530388864165e-02 1.906176149745059806e-02 1.389106913641949548e-01 4.850928185433370926e-02 6.510436004205283345e-02 5.917325718698023679e-02 3.996128860504764152e-02 1.129938592304120387e-01 1.286147352256409027e-01 1.122268447725759122e-02 4.129596861386989113e-09 6.179994695326371246e-02 2.561660913103880333e-02 5.413018469479257549e-02 1.188805800642599997e-01 3.574673776532042574e-02 9.533516699246886994e-02 6.226818112944996347e-02 5.871769798535503293e-02 4.872351425003765280e-02 3.824552930398344291e-02 8.469814202025530148e-02 7.079984570481735739e-02 8.616698649853410386e-02 1.237946847509336507e-01 1.175334030518929707e-01 8.772331012268669292e-02 1.369219285647371998e-01 7.183557548524514835e-02 9.014937050282255393e-02 7.619906161032917458e-02 1.425360126294134833e-01 9.819208727386073698e-02 1.142727922708009491e-01 7.350083708857022002e-02 1.023255739931995256e-01 1.399074147062182860e-01 2.410610159881858561e-01 1.753685533605359725e-01 1.369412563847333120e-01 1.706689970695970393e-01 8.862422763984967311e-02 1.931165008917572756e-01 1.903536075051804333e-01 1.798783119640506301e-01 1.010971871925568089e-01 1.091111790200019471e-01 9.813040034926931443e-02 2.927337502244367617e-02 1.437330828937072869e-01 1.594683023078335982e-01 1.168718625970438796e-01 1.950545718390584160e-01 1.786887975713798982e-01 1.725797506211614873e-01 2.332502756397025756e-01 1.566146794791206387e-01 2.129343690449649051e-01 1.410785897768048192e-01 1.066610420001029846e-01 1.304874859510083973e-01 8.029558798341293602e-02 1.497878679170911997e-01 1.441586966012425863e-01 1.513826396570591426e-01 1.382494027676579029e-01 1.230778136176674392e-01 1.705065636625157366e-01 1.476348963801546454e-01 8.463010380302517233e-02 8.424857615329556237e-02 6.122989784955294029e-02 6.628759696239609756e-02 1.542543025173823482e-02 2.277716158343817687e-02 1.608649136415335121e-02 1.256374558314314605e-02 1.265787590112626461e-02 6.356825446839257931e-02 3.524151512159566513e-02 3.987865528477681915e-02 4.238488241554742852e-02 2.354912169246030015e-02 5.178145671943543138e-02 1.433745045175804922e-02 9.916296089374268194e-03 1.855288654605100410e-02 3.288175288563792431e-02 2.461584968212632632e-02 1.496657906818243955e-02 8.008332872666600044e-02 8.493085486852967880e-02 1.044780580583930113e-01 6.341704037673394356e-02 1.265840710895487775e-01 8.756999084563774072e-02 1.217514341910472808e-01 1.031024090134005644e-01 7.318433273743672751e-02 1.450867842768769067e-01 9.269985640750218192e-02 7.686261781701685114e-02 8.800644360986344117e-02 9.876201823500303789e-02 5.332273862870430536e-02 2.141238648946801673e-02 6.138181075417064453e-02 6.878024196566050186e-02 3.919544264546349910e-02 1.001881384019433635e-01 7.872848161657720889e-02 9.429726557871513648e-02 7.352016117175086407e-02 3.152764937132012529e-02 6.088162539645363552e-02 9.610258739121323168e-02 1.202414615795916464e-01 1.135798802605699626e-01 5.878753943338663884e-02 1.060573941402286613e-01 8.035814151354819801e-02 3.355108253690502335e-02 3.409363512873156421e-02 3.851547362702446159e-02 8.430870008244140124e-02 5.408159107527692883e-02 8.200417507549162544e-02 5.610942483843017747e-02 9.151101455152234332e-02 7.444048328095246268e-03 6.573197186364930500e-02 1.190110356313741902e-01 2.224069694662640650e-02 8.667440552760888317e-02 9.711757469338780369e-02 8.232319748744509891e-02 8.797935695152919733e-02 6.740978484418472250e-02 6.000399083665736155e-02 2.147604665103636234e-02 7.682725333140343060e-02 1.258351926275297628e-01 4.757862298652228844e-02 3.307742798251916624e-03 3.494014380422928029e-02 9.482372931453644793e-02 2.834223788165118885e-02 1.011568963663981857e-01 4.829767495042984471e-03 6.488815253314195175e-02 7.975143292423102215e-02 1.404635677841164776e-01 9.973454727267633269e-02 3.761978122918807621e-02 3.156660058068016389e-02 1.201414955277756297e-01 1.060865485475365882e-01 7.877047544241086441e-02 4.381086492610030553e-02 1.063022814729113613e-02 9.621531308391906290e-02 1.249135086665843081e-01 7.766647031338699825e-02 1.124533925595203217e-02 5.166288436739257796e-05 4.637528810958777697e-02 1.766401369720025927e-01 9.495076113115780148e-02 6.709812803107662038e-02 1.591913541096725768e-02 4.911617077225841760e-02 5.344040581240592364e-02 1.275638986983138323e-01 1.178274006730715279e-02 5.222197286457905957e-02 1.275030883854394725e-01 8.507544900737355753e-02 3.226059058050470552e-03 1.230064187237953910e-01 1.435297546777953570e-01 7.785193630342829296e-02 5.131907050439032947e-02 8.405955793122026065e-03 2.486603131351240378e-02 1.030925594796188727e-01 2.027278942787739610e-02 1.896426021597596295e-02 2.101550689112349421e-02 4.160597365045867746e-02 6.067968737701225079e-02 8.885444463020980566e-02 7.437492649147413315e-03 1.674242224301443829e-02 1.168377960190542658e-02 5.496358564660690921e-02 4.868114357768647121e-02 9.674446492965175365e-03 3.254948245841348536e-02 1.032093107269679150e-01 8.830715677511159767e-02 2.363891887056233931e-02 2.995737590236269288e-02 6.511782709784370848e-02 1.840264786511046705e-02 1.936005688542843592e-02 1.110505067080643296e-02 1.094588914264019164e-02 1.276246100947782403e-01 7.065601546969453584e-02 1.441913892013367560e-01 5.316120292076862569e-02 6.971344544211274981e-03 9.666870088449158738e-03 6.975193885525989013e-02 9.521699820313093976e-02 5.291271820529164227e-02 3.277071812691839670e-02 2.260773666126637479e-02 6.087595443231999526e-02 1.005024837088501766e-01 4.309018268867978452e-02 3.151788200273464291e-02 2.154415862004873880e-02 2.753094666364820989e-02 2.392374015740514337e-02 8.098950172623040067e-02 1.897562299536224503e-02 1.667543759878336099e-02 7.647408245039022390e-02 2.118713467745797496e-02 8.971519959999962879e-02 4.701221889139442500e-02 1.276405866192221461e-01 7.847707028958259001e-02 6.471641909182294927e-02 8.094005637081985727e-03 3.854707426633732781e-02 1.979511089599331197e-02 2.065365978001689612e-02 1.020512177703702533e-01 6.523105264469368503e-02 1.905510656616302145e-03 7.496218727903315726e-02 1.430595824483954226e-01 5.753108229467793211e-02 9.941602036888828875e-02 3.988227849763252564e-02 5.525574740812358443e-02 1.192716800593426191e-01 2.109123197262557925e-02 4.036909806747739776e-02 4.013490865924480323e-03 5.262563775636213553e-02 1.293070848149845131e-01 5.120126534507338928e-02 3.267551632630304875e-02 8.261263830284693022e-02 3.119267901699187065e-02 7.810001577984264365e-02 9.073680021511011662e-02 7.102827549733120582e-02 8.521793324324808405e-02 4.606464263277590399e-02 5.228799529963493870e-02 4.477006260887728822e-02 3.277882119016786722e-02 1.412396938170190908e-01 1.160291544696452209e-01 2.594133852653366518e-02 8.567391518294564801e-02 2.131847273158560263e-02 8.240427095579666572e-02 2.419584507635857973e-02 1.269215116085488648e-01 7.842369655385281191e-02 2.945693793124990606e-02 9.036323414738156590e-02 9.342474262427249987e-02 5.725129401642167770e-02 6.469196183891029461e-02 4.471982443288916031e-02 1.188213764322912092e-01 6.933988714677349896e-02 1.090633175789988869e-02 3.136153071527424813e-02 3.848441941079872031e-02 5.163091642352321542e-02 3.979264453524984646e-02 1.001410081021776172e-01 6.481593915071139078e-02 5.929155501999351652e-02 6.059548003180658532e-02 9.658108934835113457e-02 1.950873384746922012e-02 4.827957458105703453e-02 1.066886274868231871e-02 7.426347338369204687e-02 6.536556273942885353e-02 2.304343060299855403e-02 7.710586161242073688e-02 2.572591068048347973e-02 3.863300321002857696e-02 5.749137198538620264e-02 5.176357436822073832e-02 5.491745725550174761e-02 2.243053561042413976e-02 1.237797549351388367e-02 3.017012875661671117e-02 4.132805225808307628e-03 1.797437746782141327e-02 4.163918065457606309e-03 4.868428924099940658e-02 1.160634148477129451e-01 8.774950741025810963e-02 8.872964563226894141e-02 4.021305224192373018e-02 7.233408397834793779e-02 1.966604971475334127e-02 1.786498598590013573e-02 1.572621974769980446e-02 4.811122896313318326e-02 6.760121641843269691e-02 4.367356611180326503e-02 8.860562311958437853e-02 8.779951983377907998e-02 4.033982982208603879e-02 8.546689548674141212e-02 9.261914762037901094e-02 1.025449126471244254e-01 5.067219128552370722e-02 3.910987664097913957e-02 7.457617121127199655e-02 1.544990846790169139e-02 7.176144772391371274e-02 8.595771000803792417e-02 2.752027998545042084e-02 6.611365215422503050e-02 5.441728899851035195e-02 1.834624482476112858e-02 4.375714256825297827e-02 1.138657598074290789e-01 1.002060899998407084e-01 6.678645402743561832e-02 3.387398764696507997e-02 1.251808480291714473e-03 1.888195384566722368e-02 1.471675493154988301e-01 2.932270999822943550e-02 8.390446324458825100e-02 8.287107060436829653e-02 4.801943191142857281e-02 2.813089957225214932e-02 6.845603352545813480e-02 5.334765452324627399e-02 4.994148010474052518e-02 4.092505005151853004e-02 7.623593659919619681e-02 2.319938456988907688e-02 5.672038028598799450e-03 3.923247145965165494e-02 1.780028349487697975e-02 2.956895484017529885e-02 4.197615423760590880e-02 6.728213326267877548e-03 4.284072776349700379e-02 1.362341522088462466e-02 2.616568034087655287e-02 1.693104420977640037e-02 2.330174056958896414e-02 2.156365134949317364e-02 6.650575926093292567e-02 9.176823633941301114e-03 5.316428889651230588e-02 5.165871599202222393e-03 3.296396427929876305e-02 3.012436662798753662e-02 1.265513428134370545e-02 6.944496969545435605e-02 6.084234286139356129e-02 9.058004008196792129e-04 5.504578717544447719e-02 1.533390289935060435e-01 9.344114434769362765e-02 5.898117423191655967e-02 3.268051365556586679e-02 9.368337013816707692e-02 2.518295338565322908e-02 7.186164082554040433e-02 2.010553996360059728e-02 4.495850560613731672e-02 7.202735986726419015e-02 2.141064628321307558e-03 7.087244153023325444e-02 8.939037522647819145e-02 4.093862661088157329e-02 6.112078962968427176e-02 3.710157212945747185e-02 1.872560057141738066e-02 1.082872152079727285e-02 4.608411606629889135e-02 1.630720677116227410e-02 8.561703349639528116e-02 4.936996548857758293e-02 4.179389993310175799e-02 2.351955436036536409e-02 8.418494371330270676e-03 7.408435579440250662e-03 1.064914638498743182e-01 3.342000815103674666e-02 3.712180973486747110e-02 1.192423702968332944e-02 2.184010810068827673e-03 4.100971822774399089e-02 2.616245880119756964e-02 5.730195846636559898e-02 4.174950325476286389e-02 1.344587911214545697e-02 1.533777078359285090e-02 6.237812286262922785e-03 3.168090625339069211e-02 2.131155026448665335e-04 2.180332735762423313e-02 6.198018935856319106e-02 4.453524417813475855e-02 4.181293684698916130e-02 2.477514213467058024e-02 1.798251704428245612e-02 4.912906721015741773e-03 1.719823051459312344e-02 3.611232004988931127e-02 1.385306359717131466e-02 1.151307140745268763e-02 1.769578864093852497e-02 2.521036580171266694e-02 3.368119014548349999e-02 3.748349388363641371e-02 2.979508750361519950e-02 1.426234193109362884e-02 1.504267771192176195e-02 7.714069425005265837e-03 4.330798332026819519e-02 2.742837007425516158e-02 9.014405237430880846e-02 9.320908933927949877e-03 8.118154241628817991e-02 9.070277113548738668e-02 8.115964673085478143e-02 8.830844904485751767e-02 1.479369346493764059e-01 5.504990612280379753e-02 4.201814017365834014e-02 1.307204778537510714e-01 4.121779709945880277e-02 5.138486165871502392e-02 2.335535953006890805e-02 8.760971103685155636e-02 8.590853222667993450e-02 2.291296450352782454e-02 8.962868962708713666e-03 5.030750577132747474e-03 7.603186894506163210e-03 3.427354393239113658e-03 7.763389654848106003e-02 1.682727718607824816e-02 1.585318366801608328e-02 3.399393962981171746e-02 1.315206176873605706e-02 3.139579051093743800e-03 2.014248183695991484e-02 1.990159154970743208e-02 6.876453351767400357e-02 7.183662821773687673e-03 8.232088845310502057e-02 3.039397755610112346e-03 1.015434162044436038e-04 6.823153418290134505e-03 1.038972526953815118e-01 7.821799143276275679e-02 5.278171310918264997e-02 5.323231851076089260e-02 1.830175072355902724e-02 1.257924225242884608e-02 2.536749404113329553e-02 5.393151800819671188e-02 4.548131805323579052e-02 2.833193179337001322e-02 6.241478788855297360e-02 8.309704352095806379e-02 2.558213024417679490e-02 6.734037455228709945e-02 6.147176277664485877e-02 7.881137661863134303e-02 5.654902680496104450e-02 4.296444737444309742e-02 3.519934099132947247e-02 5.223813909330971006e-02 7.022203586914596563e-02 5.190178690634292963e-02 2.937139856381735387e-02 4.304932716201323450e-02 5.567366421260946940e-02 6.377173911081848723e-02 3.038634854803934360e-02 9.704380162574771651e-02 1.913657607171068142e-02 1.338839078560450681e-02 9.247432043543662994e-02 5.964378128362976539e-02 2.037704870729925843e-01 1.100905106554684876e-01 1.549612496969636211e-01 6.726007915742003573e-02 9.869891867206209701e-02 6.812588022347425276e-02 4.837662626757316398e-02 1.935993394048381513e-02 6.682406819375361073e-02 4.298544935167721709e-02 3.592513861475502696e-02 2.057988835569922459e-02 2.192135401079495140e-03 1.322301501241910510e-02 3.579025386750407656e-02 5.235338381875150049e-02 6.711238837077896160e-03 7.151111902233371620e-02 2.822881783095182451e-02 1.397042250072293504e-02 2.209393006504238588e-02 2.556525679635771042e-02 6.749438156746377648e-02 3.863837828993698514e-02 3.981630155893491063e-02 4.212253432703925993e-02 5.853682117702826981e-02 5.080879034785286408e-02 4.758905860508767099e-02 4.431535253099726235e-02 1.270917793681926138e-02 1.788358385784177482e-02 5.261139130116573512e-03 7.322440807697984388e-02 8.987206174154263594e-02 5.656479978902050759e-02 1.494929056708373984e-02 2.952237577895515733e-02 1.096413766663754119e-01 7.373958019095108729e-02 7.412710269106682903e-02 8.997465619550837346e-03 4.493306460952519593e-02 7.474527098359025346e-02 1.176953438286065280e-02 3.650051312074319154e-02 6.481240844765384645e-02 2.429207432274370360e-02 8.404340349422720347e-02 3.852480702071833796e-02 8.448737015457001565e-02 7.136586912550927503e-03 5.201647378693904922e-02 3.322256015784914168e-03 4.410218408875801743e-02 2.306849600373004142e-02 5.075206016746718236e-03 4.077199111295407713e-02 1.729029051546701959e-02 3.608807757775778224e-02 8.368215004998907566e-03 1.116924055443603847e-01 4.672152534689308356e-02 2.716602276782652606e-02 4.752916145055585684e-02 2.191605797465199720e-02 4.599360379423095280e-02 5.226424753759372627e-02 1.961251644197108818e-02 7.366660448978161468e-02 5.412770548442803753e-02 2.343855209196245293e-02 1.010273358141684508e-01 3.007699488159982452e-03 3.193037763325778933e-02 4.202701977008188594e-02 2.036245863746112203e-02 2.954002245585776384e-02 9.179512309761415217e-03 3.187463916387105883e-02 4.254963524481641945e-02 5.218912267716205311e-02 7.091720559331306240e-02 5.073366004648064559e-02 4.484963644864001231e-02 3.602410754943047300e-02 1.457211579638922373e-02 8.397334435264625779e-03 1.946283689525363236e-02 1.350333844095470519e-02 2.516270525406599443e-03 6.223094408383901543e-02 1.146609359834908221e-02 5.506340477185411864e-02 2.819655330319632836e-02 6.388181884981805614e-02 6.456393950796293635e-02 2.937899773234845403e-04 7.228084739198666064e-02 1.808479930112050216e-02 3.864862015894705849e-03 5.679385195048854140e-02 6.824018990927577515e-05 1.483909972683345596e-02 1.563984920961479161e-02 2.025628144161655680e-02 2.841916382150239812e-02 6.676499646138729128e-04 1.210598097735492498e-02 5.206998407964560927e-02 4.302784915867814697e-02 5.385533465174259515e-02 8.553114581474138486e-03 1.975721114191740860e-02 2.584065258940172229e-03 3.621582789006560360e-02 9.226374137411551615e-03 4.383058177586540705e-02 3.442402572756970286e-02 6.928740192590293829e-04 1.348492139763635481e-02 3.139871997926923369e-02 3.307067024931911736e-02 3.452701560983569701e-02 3.042913705336049504e-02 3.238368528987852629e-02 8.975654923529513551e-02 5.067718384649722019e-02 8.234364512726453922e-02 1.051035317052838314e-02 2.058714985268431108e-02 4.223373855540610289e-02 3.144665996635733624e-02 3.018161645111415783e-02 4.084781822611093655e-02 4.365483284663446151e-02 6.644025198500805654e-03 1.027224075238768880e-02 3.802864958736806855e-02 1.584552826237143122e-02 1.322280632187378957e-01 8.770734269468777322e-02 2.276389642001126756e-02 9.419107962348900742e-02 9.371688817726381293e-02 1.736705670700515111e-02 8.569139175814016740e-02 7.715222292665613324e-02 3.303896336902354541e-02 3.074133631753783735e-02 1.003074549266634030e-01 7.239596519892387005e-02 1.180128650380168481e-01 6.168950143028372607e-02 6.667499369659739272e-02 7.500170484580009900e-02 1.883599012797592190e-02 1.919712723420274533e-02 1.004906521119610929e-01 8.624482299767066706e-02 8.720936052719674425e-02 4.468282980983396407e-02 1.472448922841816110e-01 4.824939350295986279e-02 5.513200436868895965e-02 3.995810190199326067e-02 5.445273589349902688e-02 7.251320990624436635e-02 4.346783876671903024e-02 7.922087020484362696e-02 3.867562072248940247e-02 1.074554128703467948e-01 1.067765190689146798e-01 1.039488212177117898e-01 4.200611392766151475e-02 5.336199298359226711e-02 8.169949216294362937e-02 8.132167649184907088e-02 1.393985181642808657e-01 1.100368556734955816e-01 1.266126927526559642e-01 5.906355586140992625e-02 1.116239805876531599e-01 1.465216391186144884e-01 1.067039935529363603e-01 6.194925372807413844e-02 7.598956355677134733e-02 1.575215859172822974e-01 5.576390738881951276e-02 8.799668611050281974e-02 6.812528954866854669e-02 1.185330821443021654e-01 8.924695944624878863e-02 1.366757956388645334e-01 8.072054799115163659e-02 4.294782916054021987e-02 1.195467510173215120e-01 4.206723718844471160e-02 1.932399374819854937e-02 1.744061724981253031e-02 4.328692615047513570e-02 3.333896288526773388e-02 6.236629777756591553e-02 6.000371437641840999e-02 6.240727553787230042e-02 6.984733254327753216e-02 9.788492279176742861e-02 1.252363134433841056e-02 3.411980174753732886e-02 2.300581418391366498e-02 4.902172554841528751e-02 2.912677150848762275e-02 4.644122116008430473e-02 1.647326474564779833e-02 1.143939652973240823e-02 5.378797269583623919e-02 8.515192246256148012e-02 8.435686471425229982e-02 4.767384985095608069e-02 1.294568703661080344e-01 8.790255611865015542e-03 3.480017270960146514e-02 7.894748579832694402e-02 7.875379359918796562e-02 1.285236086809425915e-01 1.377670945500817923e-01 1.344717679915797270e-01 5.880239989309154341e-02 1.462468550859339911e-01 9.795952473337593558e-02 1.550321350398602138e-02 4.680750913386626244e-02 1.078788195863721322e-01 6.311438766307983506e-02 6.115263438758719583e-02 1.074209576960245133e-01 8.760875083956796983e-02 1.534498905497994059e-01 7.506084432196091782e-02 2.718480252422510526e-02 8.843528745227902110e-02 7.172745709391439156e-03 2.813003561327911614e-02 6.281246494886759402e-02 1.240133082032257583e-02 3.583316103335481423e-02 2.672375353273835977e-02 1.659748241847603875e-02 6.681580712032093861e-02 5.840529287475764580e-02 7.540648596462895537e-02 9.914928779464513009e-02 8.979371454259185703e-02 6.361614486485221709e-02 8.113980811550414174e-02 1.248974773326047387e-02 3.617365712186434296e-02 3.771943538910256521e-02 1.175630656575523125e-01 4.605515439749892359e-02 4.817348113917652164e-02 1.892166395534067985e-02 2.064437537401049919e-02 1.371881257923886210e-02 1.023184852566539488e-02 4.154526641482383931e-02 1.075763357867428119e-02 2.043305972946785065e-02 1.006338075242885766e-01 2.722233659140513296e-02 2.851208283400977206e-02 6.470505875570090482e-04 3.728922707676417259e-02 3.191530175424906607e-02 1.701372843761075546e-02 5.233593419153906821e-03 3.715362573913191108e-02 9.029696810639592508e-02 3.435401918144383865e-02 1.860260043015286510e-02 4.528830556557830733e-02 3.238885411711479867e-02 1.688626218046384089e-02 2.847709432220707146e-02 1.004673352587914792e-03 7.611100886967613055e-03 3.156841971551414133e-02 5.148557981914271900e-03 4.850954245563880024e-02 5.367889466485187278e-02 6.907627020107633131e-02 1.826523613740450511e-02 2.779264148882387361e-02 2.714973224976650196e-02 1.971269148717083239e-02 6.386063753714681102e-02 2.797214865002877957e-02 4.685552676606516420e-02 2.690638258081948231e-02 1.083210852169475963e-01 4.200323867422525725e-02 9.518037881680534813e-04 3.924235742284093442e-03 4.879115190126173673e-02 7.098858596012630473e-02 6.068197188320666874e-02 6.021473567321339489e-03 8.526524708709955214e-02 7.349686962680206104e-02 2.532273286031820961e-02 1.256728930340136052e-01 2.230419623416312128e-02 8.347124917691312040e-02 8.648860982225202443e-02 4.969737823916030306e-02 5.222733716585507141e-02 4.758231224553229055e-02 1.126749776435032324e-01 3.143223325691584663e-02 7.275296002336292811e-02 4.397470708306414067e-02 8.074651440770032329e-02 6.191446032007367345e-02 2.405563730462429578e-02 7.888022359537328471e-03 6.883902710039827011e-02 9.708102830653989740e-03 1.720343829028246965e-02 8.092974790753709735e-02 3.639715498016993928e-02 3.309465301925082741e-03 6.312670844625369038e-02 1.273140903635960886e-01 3.704927102674478862e-02 3.032607025652256372e-02 8.147750069387689476e-02 1.188439624346184810e-02 1.474068419223489163e-02 8.151385763308925669e-02 4.621268400389828834e-02 3.274765693901295158e-03 8.283070394814141812e-02 2.716714736396208529e-02 9.443976403833299893e-03 3.563017920359942692e-02 4.243178308456173331e-02 3.281342953574199056e-02 6.463953819195783490e-02 4.429852033292543123e-02 9.490601278764410065e-02 1.965618461662940741e-02 3.190992348561288994e-02 2.058210736220339725e-05 1.687055093854413976e-02 2.267323893752050748e-02 7.414462260748413969e-02 1.130390411811657038e-02 1.315772356581090541e-01 6.148031187197561254e-02 6.280887463256268344e-02 6.105771855617957850e-02 4.159508481512537654e-04 4.502845201265213287e-02 3.701389916938814528e-02 1.217670073049574864e-01 8.817882700717167427e-03 6.074367641376936938e-02 8.594250657892055223e-02 3.853481766219936638e-03 7.131255796574441364e-02 2.876188195368124118e-02 7.397187383597167432e-03 6.579236348156675129e-02 5.613433974758195305e-02 3.150973871366142404e-02 3.185355435384434192e-02 5.040019584083789417e-02 8.881857242805474284e-02 5.221796189747556632e-02 2.971248496849732135e-02 3.817858513107819096e-02 1.006122395449907669e-01 1.986817621482524568e-02 3.369012383172022979e-02 6.194977983116346093e-03 5.801695044625232445e-02 9.069749274487979435e-03 9.190686382041596270e-03 2.580267790528379106e-03 1.173088987826597512e-02 3.495020156260951819e-03 9.007186619560647936e-03 4.530432417490751901e-02 8.188368998509401586e-02 3.903334383770002552e-02 1.088852217796576760e-01 9.939229857173897953e-02 4.912262736787498252e-02 9.475532280029565560e-03 9.075302189002176778e-02 5.888348382332151548e-02 4.176061221888373309e-02 1.633313458909061433e-01 2.352519547882456208e-02 2.237029765242748436e-02 1.368261038388454177e-02 4.045065359205038402e-02 2.103092202235008062e-02 6.770270080187232309e-02 2.833087221583918333e-02 2.483084407270851751e-02 1.154170737976165442e-02 3.101719375621996358e-02 3.998485423764108759e-02 5.443669603502118703e-02 5.572422641666589099e-02 6.224699331518930567e-04 1.003588090055698885e-02 9.739261423120920691e-02 7.822979863331261385e-03 6.619627664994068295e-02 2.106906328979936405e-02 8.068889005543741777e-02 4.068854393650383344e-03 1.059616719281882696e-01 4.845768826626149078e-02 4.414250487806950854e-03 1.375675293516013913e-02 2.857336617584284658e-02 2.150366700686052318e-02 1.584712284070876470e-03 5.722235040813712648e-02 2.323610032130538072e-02 2.704530360540027822e-02 3.183037077403038512e-03 6.557537110921028006e-03 1.460894190913206159e-03 2.990866419312030594e-02 1.205755287373165389e-02 3.873162908790744180e-02 1.465918024164632009e-02 9.649579198288811555e-02 1.394262180192550396e-02 3.230502984865511306e-03 1.068497689516342969e-01 3.313267692687969865e-03 2.644946172002747911e-02 3.432001492444686219e-02 3.911941592802437723e-02 4.233447721587044882e-02 4.044773566900689010e-02 4.567769311990821368e-02 2.176811174072404084e-02 5.784493285359980797e-04 5.368534604813597101e-03 2.746396878001655661e-03 7.621809041809374241e-02 1.425766535252731559e-02 6.476236307533968228e-02 2.379459565215618147e-02 5.281684850676759274e-02 6.362245488939763383e-02 9.950322172534664666e-02 8.774747935526341913e-02 4.869977874515491606e-02 5.743308529046431410e-02 1.110782954796971922e-01 1.240392962050500120e-01 1.103661130953246527e-01 2.230896869162940846e-03 3.476423305732088270e-02 5.596406842460383002e-02 1.707954578631746059e-02 1.044059455512629520e-01 6.888262223469157619e-02 8.991973225266711167e-02 5.243586906591360397e-02 5.273851076286835415e-02 3.006481682814840170e-02 1.741052985231000827e-02 1.978817707294563619e-02 5.239328969270445197e-02 1.047663581730040178e-01 8.550715742153698617e-02 3.641583119221865339e-02 4.138841190120883667e-02 1.144612933018173129e-01 8.564122536624046989e-02 5.813919069231095194e-02 1.931710781523298184e-02 1.390237427920891847e-02 6.924030413427563480e-02 4.330655129377430218e-02 8.197568929043085040e-02 2.198162636028282158e-02 2.389808745209694163e-02 2.489069803145012999e-02 1.084082337884020170e-02 7.380594151721645534e-03 4.379652534258817592e-02 4.631332563950400077e-02 4.869433642784176675e-02 4.992616651865111610e-02 4.450146558089584925e-02 1.469880561486492168e-02 1.218401321904871194e-02 3.772527443376885725e-02 6.577179426401669887e-03 8.643917903208507558e-02 7.097191536568706223e-03 9.298923864044968124e-02 6.840477239382540542e-02 6.844233538505246905e-02 2.989102538657689365e-02 9.578688652382344459e-03 2.776889976183676348e-02 2.665744556341490684e-02 7.726921631089948839e-02 3.517139235399407288e-02 8.687983262457114886e-02 9.820570727782733378e-02 5.652191119802987829e-02 1.073587618217363010e-01 7.362505453409360495e-03 2.030760106873143525e-02 4.962475283752951216e-02 7.283040230529512493e-02 3.129079730777412083e-02 1.403179990895597577e-02 3.783025141323922980e-02 9.793928177468373686e-03 8.586165598916280228e-02 8.527746868935246350e-04 4.591858076737021128e-03 6.909892628808160520e-02 6.269158347853169555e-02 3.147198964615041672e-02 1.047286342423678906e-01 6.915158589371239728e-02 1.138238380504958541e-01 6.870099313076741265e-02 1.307355430473688684e-01 9.230999082954478852e-02 7.167061346099844188e-02 8.573403278190855348e-02 4.604453747015563314e-02 1.091789141725208606e-02 2.278688758741409526e-02 4.030707829331953151e-02 3.075038892317613279e-02 6.165194935909482782e-02 3.121146865281317420e-02 2.001456699456504937e-02 6.035975428043184599e-02 3.342768576978585870e-02 1.205330790210435571e-01 6.822467461391740207e-02 3.575929413607468327e-02 2.613114656325518648e-02 2.720934102319209208e-02 1.839866542080802886e-02 3.251193826630380951e-02 7.911135527783917654e-02 3.087242321439036610e-02 1.110714266513493503e-01 1.554439014453406209e-01 7.086345797960412474e-02 1.079089902921501198e-01 6.501711925767454658e-02 1.140255067679590284e-01 9.348304674420052779e-03 8.121282110355253214e-02 1.609267275729136804e-01 6.820321131479907539e-02 5.796441321666778029e-02 1.037718350953637514e-01 1.384754267085430979e-01 9.055293451021489970e-02 6.547860653270158593e-02 6.043039164539585478e-02 4.641316726968641032e-03 1.245588960740629941e-01 4.659588283931092277e-03 1.162559005689861175e-01 1.361617363798020043e-02 1.359980641585165073e-01 2.490338638082128728e-02 2.269185008529236991e-02 7.013989671655888880e-02 1.220873659298299559e-02 6.511141098692847795e-02 1.159139688275005464e-01 1.253372992004466446e-01 9.863334262418466114e-02 3.122359063948772218e-02 2.878817471091707492e-02 6.450725748969636519e-02 5.458437279219934685e-02 1.168321536332968952e-02 7.182358531542573643e-03 3.627632205140150778e-02 7.276041864695248496e-02 2.874951785409349952e-02 9.287220362254335060e-02 5.392974489217777778e-02 3.270628745568902179e-02 5.593830067486264129e-02 1.930333982667189335e-02 5.265455118729335526e-02 5.291975621672643376e-02 4.392809101044725661e-02 5.079158076774675096e-02 4.158956298188654782e-02 3.831214850125348043e-03 2.501706752040868190e-02 7.749832701992126482e-02 1.130061736810325929e-01 7.712352185621187961e-02 7.533705110147677353e-02 8.389585780914737834e-02 7.050139438625731281e-02 1.259724344897488746e-01 3.694447419335302601e-02 6.334570993183785692e-02 1.124324860425117770e-02 8.997675650007491699e-02 3.479719431366531945e-02 4.767147311168341145e-02 2.567461507991903452e-02 2.876249280765045754e-03 6.378078528465522257e-02 2.674836574918570964e-02 3.606044819812916774e-02 3.037769775214521541e-03 8.933551473208621585e-02 4.365129306742553117e-02 7.917904478822807013e-02 8.836452667553588644e-03 3.990156468542986438e-03 7.829917152171368688e-02 1.176715933965612193e-01 6.972343544469117999e-03 2.565850683831794737e-02 6.614680301783223970e-02 5.419253748428562445e-02 9.563358312347560244e-03 6.684657344626199205e-02 6.682576168691603535e-02 2.484694746042116764e-02 2.741586903987629220e-02 3.187037477366631150e-02 1.891895365782438054e-02 1.342710740457465956e-03 5.752534870314535143e-02 5.563452859479024737e-02 8.792553148706074018e-02 4.503400386525016619e-02 4.098182696813994913e-02 5.790838759346627479e-02 2.356315522519687039e-02 4.526406012272554680e-02 3.654958162766852592e-02 1.634552461329070311e-02 5.310979836356051476e-02 1.104415785133206623e-02 4.499216666612559923e-02 6.914734046304327197e-03 3.158563581858119668e-02 9.110130957670228846e-03 5.225876900303905170e-02 2.275926781573599580e-02 7.128311580842542489e-03 1.091061658338937992e-02 6.927718405469450794e-03 2.097544217658953158e-02 1.173004336381192926e-02 2.841308101593187363e-02 3.198606356614092962e-03 4.021759831361586268e-02 6.302644981024377660e-03 4.569184180946752466e-02 4.209409016184693236e-02 1.024896575699734032e-02 3.841393943788381365e-02 2.278297295600817396e-02 7.502177569118981260e-02 1.072334777006820200e-01 4.485062460077848118e-02 1.075118415929336539e-02 2.203698718683589144e-02 3.507511765769985579e-02 2.313860253724420862e-03 1.838316330594920098e-02 1.726289507771517837e-02 8.597058815132646581e-02 2.642032153057912239e-02 1.974446751505573236e-02 6.916464573847261321e-02 2.503600182768146135e-04 2.190546963840728917e-02 3.364508690835121829e-02 4.264881087911066154e-02 5.602603709436403991e-03 1.646794395332798130e-02 7.574377360577755347e-02 2.788623727566685861e-02 4.137069989693979927e-04 6.009202460076701509e-03 5.275198143232695536e-02 1.853292291081389681e-02 8.077482639334310210e-02 1.511157464556269758e-01 2.651039606485085243e-02 8.301563792106621265e-02 1.100530589922932290e-01 8.238989954553221917e-02 1.140595904756152301e-01 5.657734022699249105e-02 1.224244654020685968e-01 6.213012140173429509e-02 6.685070944496329659e-02 6.308940860302227061e-02 2.599015965345953874e-02 1.984587309870663313e-02 4.668676569408653637e-02 1.817286802766160739e-02 3.346863610718658205e-02 8.867431438652484399e-02 5.215138106581693363e-03 9.716251373455268847e-02 1.308870793441312998e-02 3.024349186218237839e-03 2.401267119980128595e-02 1.890862103091719634e-02 2.092941065942155454e-02 7.180687326347390265e-02 6.885972189495992435e-02 9.946515376015283016e-02 2.434631673225113799e-02 4.802900865748013781e-02 4.186561940379028568e-02 4.137046526705524113e-02 8.328849124145816518e-02 2.249384798853146239e-02 2.743515765337549775e-02 3.634255552788125815e-02 2.091525983088162594e-02 1.433795151439203053e-01 2.496897967229920468e-02 3.618804047817541364e-02 1.046689232107192447e-01 3.875781491043157889e-02 5.698888034068221725e-02 6.798708113622579929e-02 9.514195226574054254e-03 6.882902157997218551e-02 5.494740490847904030e-02 4.516896817863452762e-02 2.641873121267608940e-02 8.736218719097646468e-03 5.641909152729444182e-03 1.699942128822317863e-02 5.915219945583458788e-02 7.612604436600775744e-03 5.293569725404144444e-05 3.577188073001356938e-02 2.770205010540638044e-02 7.337246617958739781e-02 3.468407750968144354e-02 1.381260395114463323e-03 1.293918714846666734e-02 2.200705600194588843e-02 9.028081869237473966e-03 4.386694841611465251e-02 6.132524580085464694e-02 6.755731079120107230e-02 4.704688504273308279e-03 3.280358822841036859e-02 2.956105599636967354e-02 2.791592158881067709e-02 9.502108188619672047e-02 1.794408176230090704e-02 1.277141496057018488e-01 5.147880163698249911e-03 7.674043499411570268e-02 2.417836197365400008e-02 3.751833657398770394e-03 1.469031361466700825e-02 2.576992594619098229e-02 1.110440214725682551e-01 1.042226132089150714e-01 6.399514944615407319e-02 2.167685601631949566e-02 4.220931772899439577e-02 8.192120020686197331e-04 4.940699066373415577e-02 5.354260057967893949e-02 6.007758428081717839e-02 1.148263103249516637e-02 1.697303547388578568e-02 8.216907175427240473e-02 1.039491129020013310e-01 1.022358392156149653e-01 8.181843630529096745e-02 7.922422809427662194e-02 9.440741622045147052e-03 1.979732917794665634e-02 3.890325578517449256e-02 2.752882176461010286e-02 7.269479450539378940e-02 6.779874082422667619e-03 7.289622476454930833e-02 5.218390110999013287e-02 1.366623463224586610e-02 2.198323882647723257e-02 5.226987128481748457e-03 7.529663049160093338e-03 6.347267064821252025e-02 7.887828707860920427e-03 5.966911902661882483e-02 1.846155320271196431e-03 1.158893456789079901e-02 5.082082890087231269e-03 5.068545941671996277e-03 3.692794063672610178e-02 3.114666409986113077e-03 3.278002732826858917e-02 1.288937710884875687e-02 4.125738107420801049e-02 2.322161982179331285e-02 3.146518204339844582e-02 4.094983865783521915e-02 2.182688396859511215e-02 1.655660208762499419e-02 2.814234890787364538e-02 4.702674329784640311e-02 1.725355724132003263e-02 3.943411317102667873e-02 1.863411265263250835e-02 7.856640572150190571e-02 2.366923576993202466e-02 4.542398589313350298e-03 2.629157918407462255e-02 3.421028331970046160e-02 2.915434231779262184e-03 5.845533793223611991e-04 2.135166745338853631e-02 7.342706134592605349e-02 3.698717005232336069e-02 4.640596454653819758e-02 4.475094288346919899e-03 7.577315953940427784e-02 4.296497542991000070e-03 1.014205472228610350e-01 7.855444755874008145e-02 3.028829922845742428e-02 3.501496262864300241e-02 1.532121320942768199e-02 3.694099027345374570e-02 5.153115621282766678e-02 3.819835663315821611e-02 1.286064516062181487e-02 4.509691036008708909e-02 8.046539480188796833e-03 7.097123843943064191e-03 2.918575155090156331e-02 2.319199949489797116e-02 3.715753598095975635e-02 5.056716957166088044e-02 5.701050536681837727e-02 7.064043774256695968e-03 7.915196605781854577e-02 1.807197993209028880e-02 1.007862152353549007e-01 2.206251695191596696e-02 1.759185225748350831e-02 2.185022315265031448e-02 7.668974110079513490e-03 6.852709203797310855e-02 6.104806267461521108e-02 2.190339893687157091e-02 3.493902754095117025e-02 5.576668999231759044e-02 4.603576403916298521e-02 1.368812440588498269e-01 7.713925739478837140e-02 6.917812767006130403e-02 2.615711455112381886e-02 1.588510786790118812e-01 4.895178354929765469e-02 1.751707765887198370e-02 2.566706336867699209e-02 4.231776742855188067e-02 4.411038736896252116e-02 1.367672679570408334e-01 2.099887863721239603e-02 5.333447706160784896e-02 9.288382930418313810e-02 5.502114626093485006e-03 6.928948693564078443e-02 7.552417695900309758e-02 1.129648946023363576e-02 4.162740214213511702e-02 3.256425251582566877e-02 7.155520123300264379e-02 4.494728696207316715e-02 7.695172881102504969e-02 8.461463396603939591e-02 4.891264612810635598e-02 4.571947320266930848e-02 6.095561580508213756e-03 2.704632676584595857e-02 8.415216293576287254e-02 9.157039429516233842e-02 1.054571015519346067e-01 4.967585251962253895e-02 4.707300611161444048e-02 1.828280852984205673e-03 3.114624455826179444e-02 1.027850637515918958e-01 1.177776655752107438e-01 2.071882277807774730e-01 1.237591110670152039e-01 5.379995125821106922e-02 2.954259082872405864e-02 8.743445622963119668e-02 5.572894928776942619e-02 5.973708345055810803e-02 1.024129670898129563e-01 8.184522112491744716e-02 8.750855301571634770e-02 5.486905998968873155e-02 4.614926217231123812e-02 7.719775953158289350e-02 1.297713554516179424e-01 1.656586558954209198e-01 1.366689974703951815e-01 1.227375547853286480e-01 1.673962058685594390e-01 1.535113303940363050e-01 1.524128910949946181e-01 1.316379770956700723e-01 1.005139250947361118e-01 8.579075729665346095e-02 1.346100126024802612e-01 7.029569793263951150e-02 2.237910424850735880e-01 1.101905351826780316e-01 1.680681006920175802e-01 1.553028628386400323e-01 9.288524553866078781e-02 1.206706056048887227e-01 1.150229484548958014e-01 1.330042230822719163e-01 1.375657854175237060e-01 7.410037366822937177e-02 1.099264067990020355e-01 9.247878759594437004e-02 4.281727409715593846e-02 7.096015777355230147e-02 9.247964523376257795e-02 5.618863735638649631e-02 9.992322054857183389e-02 9.630835900549122863e-02 4.380544151307045470e-02 7.430459800153417504e-02 9.316980162078955519e-02 5.563027716314186688e-02 7.098013657323629100e-02 9.618171814657999752e-02 2.227895293342319755e-02 1.326124347528126191e-01 4.676479103477894361e-02 7.249515901523304051e-02 8.050262458004103783e-02 1.093573467044266778e-01 7.375287222711260360e-02 6.331019395187530152e-02 1.768141776803011309e-02 1.002465596232804262e-01 4.607844227667665105e-02 6.703045791526206221e-02 1.451348985826232674e-01 9.237688307158249679e-02 1.325725083364232837e-01 1.049356396665230839e-01 1.378757835280589039e-01 9.545753215846768114e-02 4.417352617823087912e-02 8.407247511557068564e-02 1.271505108295887809e-01 1.106595230873160668e-01 5.270066320588066150e-02 1.020726023134968657e-01 7.503393980196225443e-02 7.903970522836470392e-02 1.012490831216064785e-01 7.621962215548433450e-02 8.008831778527547574e-02 1.236380004257902621e-01 1.503133493776698248e-01 6.576368317617561909e-02 8.225459232841494939e-02 4.607154074676952926e-02 7.167825795254363641e-02 9.446006309003657231e-02 4.246269271149389485e-02 3.810605982429193881e-03 9.799860219585029841e-02 1.204861716361659146e-01 7.967037040757547761e-02 4.084734922206262331e-02 7.742260835933702408e-03 1.276880128713004173e-02 8.435406027318766500e-03 5.104873792397566362e-02 3.412189501456732582e-02 2.615782423451972968e-02 1.735411271473596279e-02 5.228470097888504586e-02 9.946094476908898252e-02 3.459484098295433074e-02 1.390440053509804652e-02 6.877554825316814502e-02 1.644464221504781387e-01 8.093771641843755527e-02 6.110758133487617649e-02 5.099671237109864447e-02 5.079013777523580520e-02 7.138999403634138652e-02 4.579725504191676372e-02 7.620798704164088999e-02 4.784149244089394570e-02 1.787991609149626460e-02 1.297645921593554644e-02 3.346779338410076771e-02 2.420717670711148694e-03 3.305400670714189054e-02 2.746293224489941912e-02 1.324747119753295344e-01 8.683028280117921494e-02 8.234874725485050173e-02 3.992242459941799937e-02 2.093111479803503108e-02 8.687437616351117997e-02 8.958232918930657263e-02 5.597070832844463356e-02 9.306520710844240485e-02 1.110293683254860719e-01 1.523586514920848844e-01 6.822495695681907169e-02 1.242306532645721939e-01 6.835652141314828290e-02 9.230299196732237588e-02 1.210375788124452429e-01 1.369696986947056272e-01 1.337707736134366443e-01 9.012447979710953849e-02 9.387194846217086774e-02 7.869882356755314445e-02 1.070802768225817547e-01 6.449285456905495817e-02 8.554532889850366417e-02 1.500374543569451546e-01 8.422487113128461489e-02 1.250702456267091534e-01 1.544354950678953065e-01 1.074939236888257377e-01 5.190439150836471255e-02 4.396849314317251983e-02 7.728179683792588128e-02 2.835879714048125666e-05 6.739889088648637686e-03 1.534627444611413698e-02 4.575898559502333818e-02 5.856284213109354264e-02 6.291565068584659137e-02 1.149737697902703526e-01 3.642323340217297478e-02 1.486887681280096851e-02 1.740131444264364155e-02 3.906447921189599298e-02 9.782126106402272772e-03 2.759017419082597511e-02 1.094727013607199040e-01 3.183592742550586663e-02 1.013745581205150945e-02 1.732310143269194871e-02 5.896435390332518955e-02 4.300623300513604919e-02 9.353514032745936790e-02 1.071416414455937938e-01 4.671862109772065286e-02 6.028781594697178031e-02 1.363825765084662189e-01 9.262510781528103532e-02 8.759073384898158343e-02 3.558107042469577097e-02 2.489173654521147083e-02 6.133254157774742366e-03 6.925670417873559803e-02 7.214645014220620774e-04 3.983832878791980503e-02 1.172856591220103675e-02 2.498631811900877981e-03 3.669916793740732319e-02 1.048905444266635678e-01 7.919715725410900187e-02 7.594426638391554851e-02 5.840989763061088524e-02 4.005974583792765165e-02 2.999904001791726949e-02 9.842832707398389835e-02 7.703643820055662561e-02 1.431788091982178768e-01 6.397480496929230931e-02 1.218685060431864420e-01 1.146236392667964177e-01 5.166596875373337394e-02 1.224269345893880256e-01 8.931304859225167037e-02 7.125650405215604166e-02 1.317267166937843015e-01 8.011277943304689897e-02 1.197394602392926333e-01 4.191711694391315329e-02 1.561610157983245317e-01 9.728346947365072717e-02 1.138060701639530131e-01 8.236560633294535971e-02 6.350111604181600533e-02 6.574475043440673738e-02 1.557785504899278362e-01 5.533638618370857742e-02 9.723536104223336196e-02 1.427356137321301177e-01 3.740090090844115818e-03 1.681513523505623608e-01 1.256869688333900614e-01 1.903102149862991310e-01 1.193033937699017333e-01 1.850333655426693036e-01 1.686725586786727571e-01 7.898342379144561443e-02 1.492094548393031461e-01 4.011350193169230249e-02 4.074926856152759347e-02 4.358462385553192597e-02 1.080809284559531430e-01 9.956063056800572297e-02 1.075110409935284422e-01 7.184824489143422366e-02 1.319748702978925381e-01 4.576544890806413801e-02 1.346436612136515665e-01 8.384553591120524896e-02 1.191355316856289454e-01 4.111085195934290754e-02 2.849924655861529876e-02 8.359989461664292520e-02 1.337270833805894246e-02 9.539598526688225499e-02 4.757032123026233572e-02 3.326641782382237095e-02 1.974041875868010661e-03 1.127792930069034388e-01 2.388727197950060721e-02 3.689453041978323772e-02 7.404292565691790451e-02 5.173494301475134449e-02 1.281895864408517938e-01 1.353469495777147660e-02 4.220693015368307509e-03 7.037819674773228458e-03 7.302689857313780786e-02 2.645179351328086001e-02 1.105945393521120396e-01 1.915384690860270911e-02 7.797512794727879358e-03 7.449611512560279369e-02 1.036109486314529815e-01 9.155313752728833077e-02 1.924612153956382909e-02 4.277692467930679920e-02 7.125629227999800974e-02 7.317374425985098685e-02 9.162526333130083245e-02 1.028799298371442239e-01 1.768975081718016790e-02 1.837025195416598297e-02 1.355309757911803137e-01 1.370293156174798299e-01 3.160233841663306897e-02 9.838161454352416235e-02 1.224603406912203180e-01 1.243620151322631789e-01 1.101007011533020191e-01 1.469974721972654164e-01 9.497604709434054326e-02 1.329151571288924305e-01 6.314406677778193477e-02 1.182380914420097934e-01 2.785485607281634746e-02 1.252886443489948654e-01 5.092308705516532946e-02 2.263040568918857354e-02 2.644774844101802080e-02 3.480179829692072596e-02 4.147956078035727745e-02 1.011438170085734133e-02 1.492999212727381432e-02 7.766012670021282815e-02 1.129981452265424631e-02 3.619397669213650359e-02 1.013540575764053653e-01 5.638170521271416297e-02 3.692453459694222673e-02 4.564038964889004929e-02 7.454096880672295838e-03 6.654930719901705830e-03 4.704988799211571454e-02 5.431982085602966859e-02 1.225454380518694979e-02 7.404525872145895082e-02 1.377124095848437368e-01 1.285716681213207868e-01 1.585932567599593890e-01 1.176289045771347630e-01 3.876377929083972811e-03 8.656822913852421642e-02 4.375399858799759734e-02 1.167661936989505822e-01 1.324331692653978876e-01 6.769324719632112408e-02 4.586473984704866891e-02 1.155743191750015636e-01 6.849371486647391760e-02 1.196175239094657700e-01 3.267111230807680927e-02 1.944973914669841653e-01 7.369971013501395996e-02 3.332023851733079134e-02 8.355849892795726500e-03 6.658293963114407521e-02 3.926597700816323797e-03 3.380665670687197505e-02 7.853347745266729685e-02 6.974736298359568432e-03 1.590447105495698329e-02 1.476074270799042354e-01 1.026812132673027289e-01 7.655122939736913601e-02 5.479767349112998898e-02 1.390788870185266368e-01 1.061331194470622186e-01 1.568031474415687021e-01 1.399017914101230997e-01 5.554556296114718933e-02 8.815289123301559004e-02 6.832546403619295383e-02 9.215177978954716687e-02 7.168878358698189956e-02 5.766970739617177655e-02 4.021332388027015758e-02 7.258209695770830028e-02 1.452221366832002480e-01 1.426242248412916969e-01 9.751572231640248667e-02 7.222896505260971434e-02 6.361621836169759070e-02 5.740190344311002502e-02 5.416856552335441721e-02 9.595861046692115426e-02 7.025011102516456885e-02 8.774867865721934501e-02 1.177870330399108101e-01 6.607247265005003478e-02 1.339809586946820730e-01 1.095804434817202327e-01 1.362893336266589317e-01 9.152745327105313300e-02 8.634024653905240931e-02 2.190075988293345433e-02 8.826508148885430297e-03 9.248667386742265295e-02 6.672067446757071196e-02 8.309260625027668767e-02 4.743621206370803728e-02 1.163056147657854922e-01 7.467371845472998981e-02 6.523969581678405738e-02 1.346178015021065044e-01 1.270092672574108794e-01 1.117710127484164429e-01 1.702034664280406284e-01 5.037198726252276743e-02 4.224230781254059708e-02 1.124800235380879754e-01 7.669877193670723847e-02 3.236726134200303834e-02 8.504194090112426885e-02 2.777324506740331406e-02 1.767706826566300959e-01 5.546455675156700821e-02 8.532593498614116090e-02 1.040514915899261317e-01 7.890166530164621772e-02 1.327746518220789262e-01 1.039385612190540931e-01 1.129179384046776341e-01 9.314851477683561143e-02 1.128122787592293064e-01 9.633786441575072079e-02 1.163631341741371561e-01 1.044463971261774121e-01 8.411791552724716403e-02 1.269720843377508679e-01 1.234800717811598975e-01 1.140388759365691396e-01 1.054203507999976752e-01 2.831596404343402276e-02 2.593091180101592119e-02 1.060393082934933846e-02 1.069745866517503585e-01 1.161355254233266410e-01 6.578799696961439014e-02 1.207224111093266328e-01 1.055841723830684975e-01 1.543070337294414522e-03 7.417817189384591503e-02 5.078640863896854291e-02 9.163548283805579564e-02 4.369209914766541969e-02 3.495632710880209465e-02 8.995085951804893121e-02 1.009573497733163711e-01 1.673987164440798592e-01 8.796782129850362619e-02 9.963109476725026670e-02 1.175688203104457569e-01 1.586821842702932361e-01 1.373258827337281163e-01 1.163792198285554247e-01 1.458454619592365886e-01 5.467212338289278994e-02 1.217615688958524622e-01 1.545447575200106505e-01 1.442572540838281681e-01 1.021351277921582201e-01 9.176293921093561790e-02 1.680163114163323868e-01 1.067736770389557527e-01 4.034564072943121193e-02 4.274624283821944898e-02 1.243754624910667350e-02 4.946667624875456665e-02 6.649218803826215107e-02 9.638331854997789216e-02 1.219627538380709808e-01 6.522082720604001349e-02 1.519108223935471402e-01 2.768865941029895195e-02 6.253122621468105991e-02 1.544367439894241828e-02 9.256083497358626178e-02 1.055778995946263649e-01 5.704066354798503075e-02 5.726498211441825165e-02 1.299528865730805727e-01 1.091512217922516598e-01 1.719012261262654884e-01 1.706323851467807240e-01 1.307859706799790467e-01 1.333482067962703244e-01 2.432762667407774998e-02 1.344268239402068854e-01 7.838567757803227565e-02 1.373916757179146908e-01 1.540827887250648953e-01 1.268304379152020434e-01 1.357367734743878673e-01 9.507819963137306707e-02 3.414355498353085355e-02 7.645938901320353809e-02 3.475677710679271615e-02 1.047386870632388001e-01 7.568896642717419521e-02 4.335290027634016580e-02 1.048326577000229798e-01 6.733738741978616271e-02 9.677562293046601010e-06 1.244359461646164233e-01 7.415678006560857093e-03 5.381482323350366553e-02 7.720915553534458964e-02 2.110727307387758045e-02 5.554308388509665573e-02 1.306336884969573620e-01 8.786216305382432701e-02 1.492854315946990085e-01 3.971678649530200472e-02 7.050268682193455705e-02 9.220534663136534248e-02 4.834746740396995979e-02 1.235302950711887893e-01 4.520692329028100365e-02 6.232003513854227766e-02 8.411843116187980862e-02 8.026114528388590685e-02 1.103867283404528915e-01 4.339277962644499942e-02 2.553458197725693921e-02 3.293901149023772262e-02 1.508760762391302135e-01 7.005348827301004222e-02 4.808508953292455618e-02 1.271875666476264266e-01 2.804290673867258776e-02

